Leak localisation with a measure source convection-diffusion model

Taking a variational approach, study the inverse problem of locating gas leaks from line-of-sight concentration measurements using a convection--diffusion model with the source term a Radon measure. By imposing sparsity-promoting regularisation on this measure, we recover point sources---identifying both their locations and intensities---rather than diffuse approximations. We jointly estimate the underlying physical convection (wind) and diffusion parameters. Our main theoretical contribution is the analysis of Lipschitz dependence of the forward solution of the convection--diffusion equation with respect to its parameters: the measure, and the convection and diffusion fields. Numerically, we employ a semi-grid-free optimisation approach for reconstructing the source measure. Our experiments demonstrate accurate localisation, highlighting the potential of the method for practical gas emission detection.

==> aux2_init_aux.csv <==
k_true	c1_true	c2_true	k_noisy	c1_noisy	c2_noisy
0.02	-0.04999999999999999	0.08660254037844388	0.020320044538377373	-0.04952253452639885	0.08702983002089498


==> aux2_radon_fb_aux.csv <==
iter	k	c1	c2	k_dist	c_dist
1	0.020320044538377373	-0.04952253452639884	0.08702983002089498	0.00032004453837737243	0.0006407415368361569
2	0.02031909313233516	-0.04952148152595911	0.08702762176310411	0.00031909313233515965	0.0006400578986178276
3	0.020317259784418257	-0.049519466214473944	0.08702344317916821	0.00031725978441825634	0.0006388050459174382
4	0.020314610211748216	-0.04951657444723709	0.08701751874887356	0.0003146102117482161	0.0006371085566750705
5	0.020311206587817626	-0.04951288747768428	0.08701006018200055	0.0003112065878176258	0.0006350992046032204
6	0.02030710773246012	-0.04950848217753148	0.08700126706132094	0.00030710773246012124	0.0006329081587737104
7	0.020302369289512033	-0.04950343124560426	0.08699132744959343	0.00030236928951203265	0.0006306630752907358
8	0.02029703436162648	-0.049496336711342584	0.08697908983671529	0.00029703436162648034	0.0006288610362120437
9	0.020291151528835014	-0.04948731605356478	0.08696478003309623	0.0002911515288350139	0.0006277438939050147
10	0.020284766810277743	-0.0494764813983443	0.08694861180520774	0.000284766810277743	0.0006275644657737614
20	0.020200392503683398	-0.0493753572908526	0.08675661768636427	0.0002003925036833977	0.0006433648505373776
30	0.020093364773707916	-0.04918174761378181	0.08646204428837345	9.336477370791574e-05	0.000830226546718921
40	0.01998238889593788	-0.04903183432971927	0.08614734273203162	1.761110406212074e-05	0.0010698362783199014
50	0.01987998957562005	-0.04890775093388697	0.08591104698757825	0.00012001042437995157	0.0012927378435071892
60	0.01979188293529493	-0.04877218881003138	0.08573069479409993	0.00020811706470507188	0.001505866873648583
70	0.019709873191402816	-0.048609596583005454	0.08544343242710718	0.00029012680859718393	0.0018101803514683366
80	0.01964465603356796	-0.04848811545346016	0.08520755339951508	0.0003553439664320396	0.0020571299311047063
90	0.019594812393615352	-0.048407466838732545	0.08502127075570465	0.00040518760638464865	0.0022442316033632424
100	0.019558560882056587	-0.04833863812257038	0.08489639419061351	0.0004414391179434138	0.0023813983501347544
200	0.019569401936886947	-0.0481999900354244	0.0847644137314211	0.00043059806311305376	0.0025726922558025906
300	0.01975070934219797	-0.04837473455072951	0.08521718669858985	0.00024929065780203083	0.0021355778138193544
400	0.01991280374113479	-0.04851875063285822	0.08578567555322232	8.71962588652117e-05	0.0016915578117055732
500	0.020017228394926853	-0.04867351533949781	0.08631604511697638	1.7228394926852714e-05	0.0013570707753801585
600	0.020075763605220693	-0.04881471580178322	0.08673376001986849	7.576360522069253e-05	0.0011925255656957537
700	0.020107430204989053	-0.048945136669247706	0.0870461047838801	0.00010743020498905215	0.0011443277626343718
800	0.0201246003225989	-0.04906399774092956	0.08727568846664432	0.000124600322598898	0.0011529217569431428
900	0.020133910614707925	-0.04917143276783485	0.08744016056264003	0.00013391061470792442	0.0011781898111894351
1000	0.020139061204154665	-0.049269058363405935	0.08756276532059817	0.00013906120415466475	0.0012067757105784043
1100	0.02014183275616425	-0.049348233602581525	0.08764687659101035	0.00014183275616425073	0.0012310310969595875
1200	0.020143364457881483	-0.0494160802311304	0.08769872916964147	0.00014336445788148272	0.0012420113374780242
1300	0.020144212736504068	-0.04947645022675332	0.0877250976355911	0.00014421273650406727	0.0012386440815022358
1400	0.020144722504277332	-0.04953178398630543	0.0877306257206407	0.0001447225042773316	0.0012213937836583898
1500	0.02014516252159343	-0.049571495716645535	0.08773733940351659	0.00014516252159342893	0.0012130064913919857
1600	0.020145358330499942	-0.04959545742819933	0.08774558327720394	0.0001453583304999416	0.0012125187671969853
1700	0.02014552436912494	-0.049622295993344785	0.08773511624215967	0.00014552436912494	0.0011938963119613704
1800	0.020145639131779695	-0.04964867163050275	0.08771216836935339	0.00014563913177969429	0.0011639183396714137
1900	0.0201457235342349	-0.04967485003556405	0.08767975619540466	0.00014572353423489975	0.0011252183857737034
2000	0.02014579277583027	-0.04970206864935757	0.08763934362172601	0.0001457927758302703	0.0010787604251992038
2100	0.020145856966724475	-0.049725465542464695	0.0875950974193774	0.00014585696672447454	0.0010298245714105458
2200	0.02014591249880787	-0.04974939202638066	0.08754636374527704	0.00014591249880786805	0.0009765279843516336
2300	0.020145968351811164	-0.049772332814028555	0.08749496200565747	0.00014596835181116333	0.0009210041847281178
2400	0.020146013380221275	-0.04979256005610156	0.08744258799221044	0.000146013380221275	0.0008652810663128356
2500	0.02014606143532991	-0.049813305049954744	0.08738838792010949	0.00014606143532991042	0.0008077198543519127
2600	0.020146108255219758	-0.04983294257352183	0.08733362063197289	0.00014610825521975748	0.0007499243434117535
2700	0.02014615223758581	-0.04984984836691173	0.08727964467626961	0.00014615223758580875	0.0006935529850365802
2800	0.02014619807870032	-0.049867512448581244	0.08722493444185604	0.00014619807870032073	0.0006363389988454564
2900	0.020146244698341042	-0.049883906985880994	0.08717103510185178	0.00014624469834104148	0.0005802274023776062
3000	0.020146288505449268	-0.049898116393584185	0.08711826233480136	0.00014628850544926714	0.0005256894573086593
3100	0.020146332710815396	-0.04991285822296162	0.08706571176112446	0.00014633271081539515	0.00047129759074245785
3200	0.020146385717453235	-0.049928243866153375	0.08701365570028527	0.0001463857174532346	0.0004173305052321998
3300	0.020146444530928405	-0.0499439163688357	0.08696285483578026	0.00014644453092840445	0.0003646530979577438
3400	0.020146513836132304	-0.049959650826069166	0.08691343199671474	0.00014651383613230318	0.0003134990496763478
3500	0.02014658128915357	-0.049975098430613187	0.08686541369288929	0.00014658128915356894	0.00026405012328238294
3600	0.02014665494468851	-0.04999029735338936	0.08681875394681937	0.00014665494468851098	0.00021643116342364932
3700	0.02014672441717957	-0.050005036844239716	0.08677342131351035	0.00014672441717956952	0.00017095515133825408
3800	0.020146800429109078	-0.05001935402291101	0.08672940261802012	0.00014680042910907715	0.00012833006675420762
3900	0.020146870044281964	-0.05003304789518729	0.08668667369799862	0.00014687004428196385	9.039125419868594e-05
4000	0.0201469452444749	-0.05004629935988476	0.0866451299167736	0.00014694524447490115	6.290865998317608e-05
4100	0.020147432230677238	-0.050049719084755126	0.08666452093755875	0.00014743223067723715	7.945802097384653e-05
4200	0.02014735953388949	-0.05005283357440799	0.08669748144517277	0.00014735953388948786	0.0001086517037894252
4300	0.020147365755148357	-0.05006027548613835	0.086709177901135	0.00014736575514835704	0.0001224936548353224
4400	0.02014744671321054	-0.05007761165546533	0.0867020959506132	0.00014744671321053823	0.00012623343857327468
4500	0.02014751543626061	-0.05009286002110272	0.08668826194566694	0.00014751543626060834	0.0001263770968426507
4600	0.020147591821360927	-0.05010887017266443	0.08666597869690108	0.0001475918213609262	0.0001260045028745525
4700	0.020147666121750514	-0.05012366292718444	0.08663870954133505	0.0001476661217505136	0.00012884381205193813
4800	0.020147722188029724	-0.05013437450762524	0.08661027814512685	0.00014772218802972317	0.0001345971074457753
4900	0.02014775971792312	-0.05014278147770497	0.08658113419836576	0.00014775971792312104	0.00014437719667992935
5000	0.02014781700254327	-0.0501501096491433	0.08655212214154714	0.00014781700254326915	0.0001583505774466996
5100	0.020147875643261006	-0.050154584567924654	0.08652463256040681	0.00014787564326100566	0.00017310695177188192
5200	0.020147939729227307	-0.05015775086349829	0.08649724520546836	0.00014793972922730672	0.00018966393538678446
5300	0.02014798189360634	-0.050158515775519115	0.08647089709410764	0.00014798189360634012	0.00020605146298743185
5400	0.02014802369074193	-0.050155853010299574	0.08644697422829949	0.00014802369074192953	0.00022020669356354798
5500	0.020148085074768538	-0.05015321782808953	0.08642249323694501	0.00014808507476853777	0.0002364163192471911
5600	0.020148124646318273	-0.050148526535783534	0.08639935210473818	0.00014812464631827268	0.0002516855307787177
5700	0.02014816876079828	-0.05014282461341688	0.08637708876204288	0.00014816876079827915	0.00026688443479436794
5800	0.020148235864891194	-0.05013727354417945	0.08635442100872073	0.00014823586489119342	0.0002835617173798343
5900	0.020148276497063543	-0.050130006525177115	0.08633317270528543	0.00014827649706354237	0.0002990997156993456
6000	0.02014832845217196	-0.05012276894648562	0.08631222684936563	0.00014832845217195925	0.0003152049482274369
6100	0.02014838002553066	-0.05011556991439421	0.08629180663210316	0.00014838002553066096	0.00033152958575069323
6200	0.020148407725035095	-0.05010781717880164	0.08627328889863194	0.00014840772503509417	0.00034645502017303947
6300	0.020148430277563446	-0.05009774795134644	0.08625807215749338	0.00014843027756344593	0.00035806845328404226
6400	0.02014845236901762	-0.050089216507225955	0.0862430537778073	0.00014845236901761885	0.00037039195617459173
6500	0.020148474325212478	-0.05008071088111433	0.08622913675674572	0.0001484743252124776	0.0003820268459513745
6600	0.020148494279728764	-0.05007207473339215	0.08621603379598886	0.00014849427972876347	0.0003931693089174338
6700	0.020148509833942067	-0.050061480055122086	0.08620529061426113	0.00014850983394206624	0.0004019790695061925
6800	0.020148532119744773	-0.05005264214733165	0.08619382026674051	0.00014853211974477296	0.0004120962574284113
6900	0.020148558940561678	-0.050043876254001134	0.08618306731988765	0.00014855894056167718	0.0004217615114252292
7000	0.020148579365775594	-0.05003475159299837	0.0861730484038481	0.00014857936577559322	0.0004308956131803964
7100	0.02014859767101384	-0.050024450798606526	0.0861642215160017	0.00014859767101383856	0.0004390003037870297
7200	0.020148626644392435	-0.050015792810750755	0.08615473163534225	0.00014862664439243417	0.00044808713803195794
7300	0.020148650430591723	-0.05000719265812193	0.08614525719880244	0.00014865043059172217	0.0004573397432039421
7400	0.020148668280823144	-0.04999764544373144	0.08613705435775314	0.00014866828082314362	0.00046549197564912275
7500	0.020148696741082908	-0.04998827908230032	0.0861286439150131	0.0001486967410829071	0.00047404138845033795
7600	0.02014872819993278	-0.04997987926005181	0.08611996913083508	0.00014872819993277941	0.00048299053116471316
7700	0.020148749877218472	-0.04997156582905043	0.08611151313480289	0.00014874987721847158	0.000491849830817552
7800	0.02014876938622439	-0.04996185045636047	0.08610421226071692	0.00014876938622438926	0.0004997862549102343
7900	0.02014879853150584	-0.04995296444596233	0.08609635833123468	0.00014879853150583794	0.0005083626739450182
8000	0.020148823855668487	-0.049944924757729686	0.08608848308449876	0.00014882385566848677	0.000516999210608013
8100	0.020148850079349533	-0.049936921646244074	0.08608081753710958	0.00014885007934953287	0.0005255222182576941
8200	0.020148873757884194	-0.049927240811850945	0.08607413587634685	0.00014887375788419366	0.0005333903048392563
8300	0.02014890032922849	-0.049919072195570145	0.0860665903917796	0.00014890032922848864	0.0005420255508140582
8400	0.020148928854610785	-0.049911380055666955	0.08605909081516895	0.00014892885461078448	0.0005506277529849908
8500	0.020148954698928506	-0.049903689968714054	0.0860517811356763	0.0001489546989285051	0.0005591165939410292
8600	0.02014897257504576	-0.04989462431199649	0.0860454951666282	0.00014897257504575823	0.0005669245131664259
8700	0.02014899908485357	-0.04988653190809312	0.08603848741301191	0.00014899908485356897	0.0005753527228523215
8800	0.0201490272388057	-0.04987916330149774	0.0860314041509817	0.0001490272388057004	0.0005837791517557366
8900	0.020149055325464953	-0.049871828379926056	0.08602428151802904	0.00014905532546495223	0.0005922932329856893
9000	0.020149080146627075	-0.04986281361122508	0.08601837624400775	0.00014908014662707442	0.0006000565316923139
9100	0.02014910551984588	-0.04985543203335665	0.08601149947394866	0.00014910551984587822	0.0006084646643527566
9200	0.020149132766216014	-0.04984834426123831	0.08600448526929229	0.00014913276621601398	0.000616984097592208
9300	0.020149161897714464	-0.049841293653709005	0.08599791967897896	0.00014916189771446361	0.0006251031071547147
9400	0.020149183274589696	-0.04983243479987718	0.08599244053290872	0.00014918327458969538	0.0006326925934561123
9500	0.020149211629979052	-0.049825153889360874	0.08598603503993876	0.00014921162997905135	0.0006408197834110098
9600	0.020149239632779203	-0.04981840882028082	0.08597963696712257	0.00014923963277920296	0.0006488328108130158
9700	0.020149265016610438	-0.04981165169009028	0.08597301035268776	0.00014926501661043784	0.0006571020766778533
9800	0.020149285843795297	-0.049802893778274834	0.0859679023402759	0.00014928584379529652	0.0006645421748335185
9900	0.020149314129504815	-0.049795991223585086	0.08596174328976809	0.0001493141295048142	0.0006724882822099364
10000	0.020149341055695363	-0.04978957806631024	0.08595536556446247	0.00014934105569536227	0.0006805237909357798


==> aux2_radon_fb_aux_summary.csv <==
iter,k_min,k_max,k_confmax,k_confmin,k_mean,c1_min,c1_max,c1_confmax,c1_confmin,c1_mean,c2_min,c2_max,c2_confmax,c2_confmin,c2_mean,k_dist_min,k_dist_max,k_dist_confmax,k_dist_confmin,k_dist_mean,c_dist_min,c_dist_max,c_dist_confmax,c_dist_confmin,c_dist_mean
1,0.019304693440601248,0.020816367648554077,0.020114757231632818,0.019929034131039743,0.02002189568133628,-0.05511133006262836,-0.046447017392365994,-0.05020774294833543,-0.051300895836216186,-0.05075431939227581,0.08149595670152986,0.08992998836122627,0.08649260427474573,0.08549362565535651,0.08599311496505112,4.920613429944265e-7,0.0008163676485540769,0.00039907646663963204,0.0002831126913053443,0.0003410945789724882,0.0008109265316261897,0.00622100331614398,0.0035223991172885346,0.0027703123531884043,0.0031463557352384695
2,0.019302695118706817,0.020816130967941607,0.02011386002214187,0.019928128080920732,0.0200209940515313,-0.055111431596933755,-0.04644521211300763,-0.050207088156986796,-0.05130033974050782,-0.05075371394874731,0.08149193677600272,0.08992962771092564,0.08649097355377698,0.08549190715555043,0.0859914403546637,2.517740103208377e-9,0.0008161309679416071,0.0003989945948835978,0.000282993158193614,0.0003409938765386059,0.0008115115339230942,0.0062253342161519435,0.0035229144710548226,0.002770819672173411,0.003146867071614117
3,0.019298861936099906,0.02081566302205264,0.020112130988635072,0.019926381986536356,0.020019256487585714,-0.055111730772383745,-0.04644177096688778,-0.050205837450323636,-0.05129927911964987,-0.05075255828498675,0.08148435299340775,0.0899289201540208,0.08648789536591343,0.08548865733923021,0.08598827635257182,2.4089837113647206e-7,0.0008156630220526387,0.0003989991890220894,0.00028303853841624675,0.0003410188637191681,0.0008126660411217553,0.006233525163214277,0.0035239020788449507,0.0027717885379158935,0.003147845308380422
4,0.0192933476320817,0.020814969135917894,0.020109632452444987,0.019923858274914677,0.020016745363679832,-0.055111814982582705,-0.046436854265724775,-0.050203790151548085,-0.05129739799086993,-0.05075059407120901,0.081473635233308,0.08992787920725072,0.08648318110130691,0.0854837986834684,0.08598348989238766,9.626058265800597e-7,0.0008149691359178937,0.00039901550733101304,0.0002831083473657367,0.0003410619273483749,0.0008143749626289207,0.006245132145237997,0.0035249690846941694,0.0027728902948378634,0.0031489296897660164
5,0.019286296842216676,0.020814054545976467,0.020106422614019827,0.01992061508662709,0.02001351885032346,-0.055111641521748564,-0.046430613663214736,-0.05020097746565175,-0.05129471487916561,-0.05074784617240868,0.08146018858154609,0.089926518164377,0.08647696316154527,0.08547747864945945,0.08597722090550236,1.913787890710228e-6,0.000814054545976467,0.00039904326629903016,0.0002831878337151707,0.0003411155500071004,0.0008166235866028888,0.006259736482016408,0.0035260536990088585,0.002774065469636259,0.003150059584322559
6,0.019277845664239162,0.020812924401744034,0.02010255655205879,0.01991670723604926,0.020009631894054025,-0.05511151018233248,-0.04642319257177938,-0.050197463386443125,-0.05129128982405219,-0.05074437660524766,0.08144439462992968,0.0899248501000538,0.08646941624552085,0.08546987060919642,0.08596964342735863,3.089052250881963e-6,0.0008129244017440335,0.0003990873931548329,0.0002832689784807473,0.0003411781858177901,0.0008193975520341669,0.006276943439404979,0.003527139975042439,0.0027752966739827928,0.003151218324512616
7,0.019268122177356642,0.020811583767437192,0.020098085226262694,0.019912185694109793,0.020005135460186244,-0.055111603185137484,-0.04641166485550997,-0.05019308894525407,-0.051287085343491544,-0.05074008714437281,0.08142406146909367,0.0899226196063429,0.08646062721873249,0.08546094634094017,0.08596078677983633,4.4830968833238505e-6,0.0008115837674371913,0.000399152352042704,0.00028334245356040035,0.0003412474028015522,0.000822682821331359,0.006300221656717097,0.0035285120520611637,0.0027767062027684404,0.003152609127414802
8,0.01925722244047499,0.020810038370284507,0.020093051449258038,0.019907091244732663,0.02000007134699535,-0.05511139365110437,-0.04639627500522794,-0.050186974643063535,-0.051281221280626975,-0.050734097961845255,0.08139964802375413,0.08991984311497932,0.08644989593519196,0.0854500772524917,0.08594998659384183,6.0907083300199005e-6,0.000810038370284507,0.00039924741045687843,0.00028340222523142437,0.0003413248178441514,0.0008264656537469859,0.006329053854442533,0.0035301001217562956,0.0027783595247856466,0.003154229823270971
9,0.019245257592938863,0.020808292983135513,0.02008749948067946,0.019901468431084337,0.0199944839558819,-0.05511088805439137,-0.046377256647494286,-0.05017911207447397,-0.05127357871161774,-0.05072634539304585,0.08137158872456354,0.0899165368140735,0.08643726411107311,0.0854373352048477,0.0859372996579604,7.906760021887671e-6,0.0008082929831355126,0.0003993771865822988,0.0002834390215081229,0.00034140810404521084,0.0008307325799330171,0.006362949363570142,0.003531702648216233,0.002780128230025059,0.003155915439120646
10,0.019232077682543914,0.02080635230151812,0.020081463763235777,0.019895341472892746,0.019988402618064262,-0.05511009278672171,-0.04635483297522794,-0.050170434660348956,-0.05126540504790729,-0.05071791985412812,0.08134029464127236,0.08991271665175116,0.08642333586874101,0.08542351665791936,0.08592342626333019,5.784854420085028e-6,0.0008063523015181193,0.00039956565828033725,0.0002834541082830763,0.00034150988328170677,0.0008354703778686996,0.006401443027698155,0.0035336664693381694,0.0027822977810305436,0.0031579821251843565
20,0.01906038936711517,0.020777233267255626,0.020001197685570692,0.019813265997045176,0.019907231841307934,-0.05506798657082343,-0.046069236645563734,-0.050071000544105605,-0.05117033914293192,-0.05062066984351876,0.08089362883723479,0.08983647406268962,0.08623762285962389,0.08523421220883279,0.08573591753422834,2.4743177849013975e-6,0.0009396106328848318,0.0004147829984587906,0.00029698349491190097,0.0003558832466853458,0.0009060610779324174,0.006931274885180163,0.003570783781351739,0.002816230059255314,0.0031935069203035266
30,0.0188543561605385,0.020733208773453422,0.019899884611209975,0.019708716645791106,0.01980430062850054,-0.0550045265992386,-0.04571100066975619,-0.04990825241637011,-0.05101115854775821,-0.05045970548206416,0.0803691380944103,0.08972116512876087,0.08597266023250008,0.08496834368294476,0.08547050195772242,3.4157999725149824e-6,0.001145643839461502,0.00046072618562247036,0.0003411210685298487,0.0004009236270761595,0.0010310573819082751,0.007566427115186317,0.003633788728766053,0.002878550903217931,0.003256169815991992
40,0.018656929344025356,0.020677774717162912,0.019795061490065054,0.019600056369947334,0.019697558930006194,-0.054921701338146625,-0.045412446535700826,-0.04976289721718029,-0.05086640470567083,-0.05031465096142556,0.07983199287386573,0.08955960107230396,0.08567670916142961,0.08467307049569442,0.08517488982856201,4.831978901144451e-6,0.0013430706559746444,0.0005222248406754898,0.00039353765205142903,0.0004578812463634594,0.0012183229938630608,0.008178383721711313,0.0037246090050821984,0.0029605141869737442,0.0033425615960279713
50,0.018489411941833706,0.020613529456538708,0.01969699504830816,0.01949851875774908,0.01959775690302862,-0.054823480123111654,-0.045154790708541316,-0.049631247307172305,-0.050735215073815856,-0.05018323119049408,0.07944807410746765,0.0893720249183928,0.08545065266645302,0.08444702976699639,0.0849488412167247,1.4995139232667348e-5,0.001510588058166295,0.0005867456911169555,0.0004431651709393018,0.0005149554310281287,0.0013235272973356543,0.008640743064145232,0.0038077044976548764,0.003028996954375154,0.003418350726015015
60,0.018348071708683036,0.020542700894347385,0.019610485743366615,0.019409436912888448,0.01950996132812753,-0.05472421988538774,-0.04491053991769586,-0.04949448720804663,-0.05059810855445162,-0.050046297881249126,0.0791989737518597,0.08924307560459452,0.08526940644959534,0.08426571546880544,0.08476756095920039,5.217986599439367e-6,0.001651928291316964,0.000654018151735545,0.0005007760186531926,0.0005773970851943688,0.0011934601505314841,0.008984175127614003,0.003883320744404858,0.0030901168233620586,0.0034867187838834583
70,0.018241203281320537,0.020488182207200663,0.019529305776233328,0.0193261874783287,0.019427746627281015,-0.054575144787035866,-0.04458297802136952,-0.04934313441815937,-0.05044443347304129,-0.04989378394560033,0.07872935804676234,0.08908699709906982,0.0849503034102369,0.08394356809054415,0.08444693575039053,6.335530870660994e-5,0.0017587967186794631,0.0007205281642412958,0.0005575436393531825,0.0006390359017972391,0.0009669553426373845,0.009556732032701758,0.004040177511787798,0.0032137105670501094,0.0036269440394189538
80,0.018172997326412827,0.020447115913748405,0.019462619502638858,0.01925877513904332,0.01936069732084109,-0.054493646612686734,-0.044382455677532955,-0.04922570209727809,-0.050327519232129685,-0.04977661066470389,0.07838464563353285,0.08895799613318507,0.0847056255317518,0.08370100274925484,0.08420331414050332,1.6914842139423986e-5,0.0018270026735871733,0.0007747637869519461,0.0006025936452905047,0.0006886787161212254,0.0011159326981179777,0.009954426063481403,0.00417422864006273,0.0033220998480970303,0.00374816424407988
90,0.018132578198003648,0.020412136964303645,0.019408693650419164,0.01920523306614211,0.019306963358280638,-0.05441040826671288,-0.044215632379162755,-0.0491210904864325,-0.05022037441506798,-0.04967073245075024,0.0781225891815576,0.08887364435689432,0.08453039246863071,0.08352278040045548,0.0840265864345431,5.38158215761253e-6,0.0018674218019963523,0.000818469193063195,0.0006391404565127315,0.0007288048247879633,0.0012498646659888236,0.010264915054425115,0.004282568737598715,0.0034098381665889493,0.0038462034520938323
100,0.01811960048615333,0.02038286163468197,0.01936698253874176,0.01916449977730676,0.01926574115802426,-0.05434731023274627,-0.044113954482616825,-0.049034624949684136,-0.050131354360679906,-0.04958298965518202,0.07794274652622112,0.08880040948213695,0.08439293279708347,0.08338535824785924,0.08388914552247136,1.4073861089022865e-5,0.0018803995138466714,0.0008525366584399651,0.0006684992206178812,0.0007605179395289231,0.0011224619177966578,0.010470795642915661,0.0043679237577007955,0.00347834803808335,0.003923135897892073
200,0.017966320964191183,0.020378649252352856,0.019310966821372323,0.019098705819808166,0.019204836320590245,-0.0540714411650851,-0.044077614925533755,-0.04874725001610472,-0.04982887689532278,-0.04928806345571375,0.07758938783796182,0.08865527117236498,0.0840049363636419,0.08298622059658176,0.08349557848011183,1.371985698950251e-5,0.0020336790358088178,0.0009147557969364186,0.0007174622029257886,0.0008161089999311036,0.0008920319618313422,0.010784211251165507,0.004638225207821833,0.003686100296584424,0.004162162752203128
300,0.017700444804483295,0.020549160642408065,0.0194523101326227,0.019217327473403805,0.019334818803013253,-0.05387561183133031,-0.04296131770720155,-0.048703136188422334,-0.04979511799342149,-0.04924912709092191,0.07583474259639984,0.08885823582046837,0.08438574130359608,0.08326936086006043,0.08382755108182825,5.6269693877203375e-5,0.0022995551955167053,0.0008230384948659172,0.0006207216439899576,0.0007218800694279374,0.001043484829542178,0.012864234042256333,0.004514245156551709,0.0035041593635450983,0.004009202260048404
400,0.01779566405364326,0.02065311794071785,0.01959947551164547,0.019363064696792633,0.019481270104219052,-0.05390223802815214,-0.04271254896854825,-0.048767245450564545,-0.04985643241035141,-0.04931183893045798,0.07526097921945009,0.08947344912537915,0.08492702478974626,0.0837276727967152,0.08432734879323073,4.0065447537429577e-7,0.002204335946356741,0.0007051330209246796,0.000511294805669709,0.0006082139132971943,0.0008248133177712342,0.013481021921909465,0.004284464434498261,0.0032477470086741365,0.003766105721586199
500,0.017998962932115236,0.020697898511130564,0.01970527570178035,0.01948037319633008,0.019592824449055215,-0.05408602609559871,-0.04271829812994659,-0.048883538767254334,-0.04997023893539253,-0.04942688885132343,0.07534243096747428,0.08991824298151908,0.08542260519816752,0.0841884522698941,0.08480552873403081,2.3238870021022318e-5,0.0020010370678847644,0.0006186695507392914,0.00044840495468261813,0.0005335372527109548,0.00040309974330966336,0.013409446150805231,0.004069448895251772,0.003043314458654421,0.0035563816769530964
600,0.01822506470865585,0.02071231298150635,0.019774878185321136,0.01956343704921403,0.019669157617267584,-0.054230539285051615,-0.04291047353912649,-0.049011407036689845,-0.05009389111744877,-0.049552649077069306,0.07573991979987721,0.09019385655215909,0.08583565696243653,0.08460730101541453,0.08522147898892553,1.3529638443574021e-5,0.001774935291344152,0.0005555741679358226,0.0004049204695293458,0.00048024731873258416,0.00023912158732962034,0.01297142672466393,0.0038858364142336324,0.002899579501710882,0.003392707957972257
700,0.018445380648916987,0.020716699916014044,0.01982282111014767,0.019622665848679676,0.019722743479413673,-0.05433561672487617,-0.04332570326737176,-0.04914767347687207,-0.05021859825013257,-0.04968313586350232,0.07642138515554149,0.09046092174711172,0.08616730801853686,0.08496966560001212,0.0855684868092745,9.460382549560803e-6,0.0015546193510830135,0.0005091768244232391,0.00037226613477794814,0.0004407214796005936,0.00016519293933807842,0.012173830890397832,0.003725502457761533,0.0027972166143592535,0.0032613595360603933
800,0.018620650169046543,0.020718148491653342,0.0198559717019496,0.0196633436776688,0.0197596576898092,-0.054412920272016295,-0.043788296527408906,-0.04927750788630606,-0.05033694832217391,-0.04980722810423999,0.07712835883273726,0.09062374226726277,0.0864268321717686,0.08526467407497033,0.08584575312336946,8.171312326759467e-6,0.0013793498309534573,0.0004792399874990373,0.00035182239450285845,0.0004155311910009479,0.0002614387001490653,0.011328961823239054,0.003603527385070166,0.0027306537551609294,0.0031670905701155477
900,0.018751950809715107,0.020718681927447535,0.019878887444490283,0.019690755391492946,0.019784821417991615,-0.05446764132002298,-0.04413834109690477,-0.049394165378411854,-0.05044495722427814,-0.049919561301345,0.07768528725221564,0.09078678665460438,0.0866272872333591,0.08549795472809828,0.08606262098072869,2.9713636682110467e-6,0.001248049190284893,0.000460689364443138,0.00033925673275474015,0.0003999730485989391,0.0004113564613540296,0.010628730465472639,0.003515058476623177,0.002685796952626531,0.003100427714624854
1000,0.01883356411079573,0.020718919667057703,0.019893940197503106,0.019708310518409027,0.019801125357956067,-0.054554316520855094,-0.04415142370364409,-0.04949692406908919,-0.05054155093398428,-0.05001923750153674,0.07832145279787146,0.09089365123912983,0.0867832149823339,0.08568761975463121,0.08623541736848256,7.5305333232626726e-6,0.0011664358892042696,0.00044955613710148017,0.0003314799392214493,0.00039051803816146473,0.0005333529684056614,0.009947492531478419,0.003443100993679805,0.0026487792671701037,0.0030459401304249543
1100,0.018889814440888893,0.020719057238630156,0.0199047385852446,0.01972076310278239,0.019812750844013495,-0.05464883089197666,-0.04417651843341212,-0.04958793755311696,-0.05062458807378962,-0.05010626281345329,0.07900172788265551,0.09095133704846406,0.08690960611453127,0.08584987465020066,0.08637974038236597,7.424181941630831e-6,0.0011101855591111078,0.0004411286236514194,0.00032452983916774804,0.0003828292314095837,0.0006049719115221328,0.009146366129947575,0.0033727460328163224,0.0026083496426234517,0.002990547837719887
1200,0.0189535528721023,0.02071914347336077,0.019913193384573806,0.019730268257961134,0.01982173082126747,-0.05472645407637572,-0.04421483720394803,-0.04967501934580292,-0.05070394909460022,-0.05018948422020157,0.07967963707709937,0.09097196231654513,0.08700818803585819,0.08597947647127677,0.08649383225356748,7.360410878492346e-6,0.0010464471278977018,0.00043525002207406543,0.00031969193414094546,0.00037747097810750545,6.413206448783982e-5,0.008269303546499174,0.00331403734774662,0.002570132965424308,0.002942085156585464
1300,0.018989658118490883,0.020719225812146577,0.019919571943089184,0.01973723570815507,0.019828403825622128,-0.05478634915043608,-0.044256459826294746,-0.04975106163536258,-0.05077503682156689,-0.05026304922846474,0.08026743567077493,0.09096577168347031,0.08708287623878903,0.08607908125276205,0.08658097874577554,7.304564924336121e-6,0.001010341881509117,0.00043185600091379903,0.00031738313503428575,0.0003746195679740424,0.0005223997574472356,0.0075539655934380185,0.0032765936976499282,0.002550819456618656,0.002913706577134292
1400,0.018996153906717057,0.020719278055679767,0.019924401705828453,0.019742362314793115,0.019833382010310784,-0.05483318826261816,-0.04430555772050538,-0.049817873449164565,-0.050838228995614215,-0.05032805122238939,0.08076806797368455,0.090941134567265,0.08713924836077142,0.08615523019079377,0.08664723927578259,7.15055794246397e-6,0.001003846093282943,0.00042951950566542615,0.00031565028550971635,0.00037258489558757125,0.0005314393609107953,0.006966393820662379,0.003249185827834963,0.0025349729207142305,0.0028920793742745966
1500,0.01900096901906033,0.020719324197379773,0.01992801680369942,0.019746111668434548,0.019837064236066983,-0.05486635246838878,-0.044354399657642846,-0.04987706542722817,-0.05089525639869162,-0.050386160912959894,0.08113048531810885,0.09090933431107988,0.08717979401886404,0.08621091747309838,0.08669535574598121,7.120683191384758e-6,0.0009990309809396712,0.00042786354026142577,0.00031427944634928456,0.00037107149330535517,0.00046269530088311817,0.0068384915974902035,0.003230199001562706,0.0025219394312474544,0.0028760692164050802
1600,0.01900457292423963,0.020719377760748867,0.019930495729161564,0.01974863294898238,0.019839564339071972,-0.054889690732020595,-0.044405534007840655,-0.04992750882782431,-0.0509443123397822,-0.050435910583803256,0.08115941143444669,0.09086468894737675,0.08720779895464768,0.08624982086901191,0.0867288099118298,7.083715008938951e-6,0.0009954270757603703,0.0004268300637924864,0.00031339073860406005,0.0003701104011982732,0.000397012075085318,0.0068088219322906185,0.0032169284344675687,0.002510043450073696,0.0028634859422706324
1700,0.019007320095515586,0.02071941298893205,0.019932122329742903,0.019750277247434563,0.019841199788588733,-0.05490501966508738,-0.04445872280733063,-0.04996594193194162,-0.05098198579589544,-0.05047396386391853,0.08117900313909626,0.09087780665281887,0.08723203133276408,0.08628173002713327,0.08675688067994868,7.050026567655826e-6,0.0009926799044844142,0.0004262113493582708,0.00031288571815440346,0.0003695485337563371,0.0003722270898818292,0.006787649304889591,0.003208222833405455,0.0025007038682639286,0.002854463350834692
1800,0.01900944264904757,0.020719442020838464,0.01993332022753471,0.019751478029835262,0.019842399128684986,-0.05491290723210599,-0.04450728102627653,-0.05000376221150541,-0.05101941514382328,-0.050511588677664344,0.08119028879371498,0.09086632269492312,0.0872497843549585,0.08630257952792952,0.08677618194144401,7.020739458196007e-6,0.0009905573509524299,0.00042575642138659755,0.00031248682217409194,0.00036912162178034475,0.0003140290461379699,0.006773651982616929,0.0032073598012698564,0.0024974941538750445,0.0028524269775724504
1900,0.019011144560438103,0.020719472980734538,0.019934097128221754,0.019752242408788537,0.019843169768505146,-0.054911413551565,-0.04455640880857278,-0.05003765210729192,-0.051052671162953124,-0.05054516163512252,0.08119466941239535,0.09083601723894155,0.08725685230218172,0.08631145287587569,0.0867841525890287,6.9971985495222155e-6,0.0009888554395618976,0.0004255312204147786,0.00031231975217100335,0.000368925486292891,0.00016754403628853332,0.0067656563789823786,0.003207528544103508,0.0024953625804453794,0.0028514455622744438
2000,0.019012555371478803,0.020719521112994514,0.019934676499408797,0.01975280982011121,0.019843743159760004,-0.05490169113865629,-0.04460560882176304,-0.05006701111445878,-0.051080790435460065,-0.05057390077495942,0.0811934279619555,0.09079399349869983,0.08725670814153506,0.08631354097499765,0.08678512455826635,6.966061022826292e-6,0.0009874446285211974,0.00042539209422867984,0.0003122409572079553,0.00036881652571831757,0.00029501362389960966,0.006762473200032455,0.0032062623603966636,0.0024935604357500113,0.0028499113980733374
2100,0.019014463092351053,0.020719554270544324,0.019935095933901834,0.019753218382278063,0.01984415715808995,-0.05488505331789827,-0.044654142082214826,-0.05009347401722781,-0.05110645375023783,-0.05059996388373282,0.08118850996390241,0.09074274123895074,0.08724784133065108,0.08630639222863098,0.08677711677964103,6.946681029875584e-6,0.0009855369076489477,0.00042529546339300833,0.0003121855681593943,0.0003687405157762013,0.00035175093388094427,0.006763042205486028,0.00320554548649061,0.002491830074797937,0.0028486877806442735
2200,0.0190163131131418,0.020719591783742396,0.019935408200452493,0.019753519501127113,0.019844463850789803,-0.05486602323630046,-0.04471516802607376,-0.05011636602753329,-0.05112897411773157,-0.05062267007263243,0.08118021798828458,0.09068452484210321,0.08723359705274174,0.08629325474505097,0.08676342589889635,6.911829547942561e-6,0.000983686886858199,0.00042522913395638196,0.0003121469127264954,0.0003686880233414387,0.0003173216933043341,0.0067667895538780845,0.003205501463595315,0.002490230329854719,0.002847865896725017
2300,0.019017566792839283,0.020719634780558892,0.019935662072734346,0.019753766788123614,0.01984471443042898,-0.054864116626221836,-0.044780977597601454,-0.05013706163232369,-0.051148505769170516,-0.0506427837007471,0.08116881508683498,0.09062177521342554,0.08721496561744603,0.08627588124955994,0.08674542343350299,6.893170292669726e-6,0.000982433207160717,0.0004251596561903189,0.000312092803953261,0.00036862623007178995,0.0002839357062265551,0.006773214768282535,0.0032035093721128507,0.0024871778683186545,0.0028453436202157526
2400,0.019018417952922376,0.020719852159289214,0.01993588614875522,0.01975398409689499,0.019844935122825105,-0.0548549388024418,-0.04484059611418157,-0.050155248952459125,-0.051165551652995245,-0.050660400302727185,0.08115514584143638,0.09055566794564905,0.08719428108061003,0.0862561382158453,0.08672520964822766,6.7123177890440755e-6,0.0009815820470776247,0.0004250932130907023,0.00031203315811276135,0.0003685631856017318,0.000258979447528378,0.006781702647462738,0.0032009420649181677,0.0024826806395945463,0.002841811352256357
2500,0.019018952414345404,0.02071984067542001,0.019936076187773138,0.01975416037655404,0.01984511828216359,-0.05484086537116449,-0.04489402427719465,-0.05017383633941736,-0.051183611597862326,-0.050678723968639844,0.08113987446531953,0.09048771868101783,0.08717548012683701,0.08623738990340205,0.08670643501511953,6.685509864570033e-6,0.0009810475856545965,0.00042504507557136734,0.0003119778648301834,0.00036851147020077537,0.00024106373672751105,0.006791912152771416,0.003201045479245923,0.002480169594665153,0.002840607536955538
2600,0.019019279854857598,0.020719847605379205,0.01993621352953164,0.019754287491197408,0.019845250510364523,-0.054820582670252145,-0.04494143389480361,-0.050189523825837516,-0.051198375494744326,-0.05069394966029092,0.08112499501072437,0.09041849666789552,0.08715223210199732,0.08621452608235891,0.08668337909217812,6.680603121787115e-6,0.0009807201451424025,0.00042501324623919946,0.0003119426103226867,0.0003684779282809431,0.0002197331655864925,0.006802818690645957,0.0031989841116732655,0.002475348574878929,0.002837166343276097
2700,0.019019451243052665,0.020719875017124828,0.01993631246161281,0.01975437676361814,0.019845344612615477,-0.05479505177629203,-0.04498490231486092,-0.050203058941491005,-0.05121085575761289,-0.05070695734955195,0.081110463089016,0.09034910018742413,0.08712595479029307,0.0861885654075419,0.08665726009891749,6.6706815538240816e-6,0.000980548756947336,0.00042499997001011353,0.0003119293126586415,0.0003684646413343775,0.00016205369500864675,0.006814378970443589,0.0031960581127901833,0.002469259492378503,0.0028326588025843432
2800,0.019019549265731604,0.020719897164640937,0.019936474482338234,0.01975454986018528,0.019845512171261757,-0.05478723774987771,-0.04502324119593583,-0.05021405808083714,-0.051220842930474055,-0.0507174505056556,0.08109581217765144,0.09027967255348494,0.08710201696186425,0.08616468623711819,0.08663335159949122,6.66218213596359e-6,0.0009804507342683969,0.00042489713831345903,0.00031182444832627166,0.00036836079331986534,0.00020260121383370815,0.0068265750906291835,0.003194739886183159,0.002466293186920167,0.002830516536551663
2900,0.019019597955666524,0.020719914026294847,0.019936590194222028,0.01975465918616424,0.019845624690193134,-0.05479637360367631,-0.04505966686529021,-0.05022272197105227,-0.05122857823109612,-0.050725650101074195,0.08108050854792263,0.09021088666354976,0.08707867857346197,0.08614127196227825,0.0866099752678701,6.6517467499117855e-6,0.0009804020443334761,0.0004248594906099365,0.0003117802152170403,0.0003683198529134884,0.000182779575848027,0.0068395256309979665,0.0031936964011804194,0.0024638382824030184,0.002828767341791719
3000,0.019019600178180822,0.020719950557550836,0.019936697756195037,0.01975475949480009,0.019845728625497563,-0.054802559845152206,-0.04509182159988958,-0.05022965976315221,-0.05123466430411467,-0.05073216203363344,0.08106800170322903,0.09014269531557227,0.0870539794368756,0.08611645392882533,0.08658521668285046,6.635247005566669e-6,0.0009803998218191785,0.0004248121440686333,0.0003117131114103716,0.0003682626277395025,0.00018059985579311355,0.006851835840939541,0.0031927285743339924,0.002461526494300253,0.0028271275343171227
3100,0.019019572641554898,0.02071998913673041,0.019936798388959787,0.019754864087867093,0.01984583123841344,-0.0548072645302939,-0.04512146595437101,-0.05023142949696143,-0.05123513633146256,-0.050733282914211995,0.08105537819834986,0.09007589068691861,0.08703339882249363,0.08609509627398464,0.08656424754823913,6.609662738656791e-6,0.0009804273584451025,0.0004247534496357221,0.00031165026394885795,0.00036820185679229,0.0001978069820246854,0.006864362412115053,0.003189988093876074,0.0024565016487383493,0.0028232448713072116
3200,0.01901953403409097,0.020720031705187332,0.019936890813536494,0.019754958816722193,0.019845924815129343,-0.05481243379918718,-0.04514903054291256,-0.050231178615034386,-0.0512330823914853,-0.050732130503259844,0.08104283353661357,0.09000982291852326,0.08701310576377841,0.0860739792231548,0.0865435424934666,6.577491464758445e-6,0.0009804659659090297,0.0004247011429529413,0.0003115921944131247,0.000368146668683033,0.00022971932363917433,0.006876962448506046,0.003185555132786241,0.002449424116393502,0.0028174896245898714
3300,0.01901947444223005,0.02072006504409694,0.019936970354560837,0.019755034830428467,0.019846002592494652,-0.0548159505337314,-0.04517298285962427,-0.050230465176961045,-0.051230883122717716,-0.05073067414983938,0.08103101992383341,0.0899456724113059,0.08699237274844154,0.08605272306652059,0.08652254790748107,6.553256253653134e-6,0.0009805255577699512,0.0004246644510584841,0.0003115439687229881,0.0003681042098907361,0.00025675325146898835,0.006889492981869343,0.003180817130481681,0.0024415800247580433,0.002811198577619862
3400,0.019019421996236397,0.020720112411063623,0.01993705214740193,0.01975511344009209,0.01984608279374701,-0.05481955354922791,-0.045196139338769405,-0.05022906566229029,-0.05122781214909653,-0.05072843890569341,0.08101853852191188,0.08988242658599475,0.08696978498022934,0.0860296705138626,0.08649972774704597,6.521101660564299e-6,0.0009805780037636033,0.0004246268580517593,0.0003114957136918562,0.00036806128587180776,0.00024328688645793982,0.006902284901506431,0.003176562775707566,0.0024352255294910943,0.00280589415259933
3500,0.019019355281363875,0.020720144967577948,0.019937124357396536,0.019755178056149833,0.019846151206773185,-0.05482347681434646,-0.0452157136811485,-0.05022718914542452,-0.05122440087487947,-0.050725795010151994,0.08100543379949372,0.08988961389897039,0.08694638794854338,0.0860056629679345,0.08647602545823894,6.488930895269529e-6,0.0009806447186361256,0.0004246053654840612,0.0003114628518476009,0.00036803410866583105,0.00019043437998403343,0.006915405515705109,0.0031734650314340974,0.0024305592202332796,0.0028020121258336885
3600,0.019019283276879687,0.02072018284048458,0.01993719500805589,0.01975524413975004,0.019846219573902965,-0.05482617976470313,-0.045234669282810364,-0.050226635484992205,-0.05122256776775784,-0.05072460162637502,0.08099251004744619,0.08990047955633794,0.08692079262319839,0.08597935513805878,0.08645007388062859,6.465937398683619e-6,0.0009807167231203132,0.00042457637355993735,0.0003114230869416971,0.0003679997302508172,0.00014001994336035757,0.0069284086232435085,0.003171581150420948,0.002426930216164671,0.0027992556832928095
3700,0.019019221516449428,0.020720220545433946,0.01993726823844477,0.01975531500725237,0.01984629162284857,-0.05482942503641745,-0.04525135283314686,-0.0502267773546411,-0.051221396186816225,-0.05072408677072866,0.08097965660451599,0.08991080712717253,0.08689477999558715,0.08595253803129055,0.08642365901343885,6.43404416101126e-6,0.0009807784835505727,0.0004245424156589486,0.00031138050553021897,0.0003679614605945838,9.435726206904973e-5,0.006941416124633111,0.0031700907938501605,0.0024235374225479037,0.002796814108199032
3800,0.019019165042433343,0.020720259747542966,0.01993738093345804,0.019755420316390677,0.01984640062492436,-0.05483234520464841,-0.045266261674407275,-0.05022958404608328,-0.05122226100289539,-0.050725922524489334,0.08096722654813933,0.08992012361939641,0.08686965316402627,0.08592624410544501,0.08639794863473564,6.403469062318812e-6,0.0009808349575666578,0.0004244981806292915,0.0003113204970573676,0.00036790933884332957,6.109026588405689e-5,0.0069543033196684985,0.0031687437546431972,0.002420180958530588,0.0027944623565868926
3900,0.019019117108657037,0.020720298324288122,0.019937468844421297,0.019755498102038797,0.019846483473230047,-0.05483474265152737,-0.04528058234284468,-0.050234632006204843,-0.05122521537527357,-0.050729923690739205,0.08095481439876186,0.08992880452198185,0.08684471504984025,0.08590022615095926,0.08637247060039975,6.377410636807662e-6,0.0009808828913429636,0.00042447773304926363,0.00031128879164873474,0.0003678832623489992,6.128851193293842e-5,0.00696718469435022,0.0031678961017977984,0.0024175015470233466,0.0027926988244105725
4000,0.019019065951530346,0.020720341215292856,0.01993759823820649,0.019755619322601198,0.019846608780403844,-0.0548376758528291,-0.04529199351056266,-0.05023791221488149,-0.05122694869851851,-0.0507324304567,0.08094234088372634,0.08993673038337972,0.08682124470350415,0.08587714275153661,0.08634919372752038,6.34789005148767e-6,0.0009809340484696547,0.0004244262735322018,0.00031121937314389393,0.0003678228233380479,9.280035852471928e-5,0.006979994031013226,0.0031661605479550324,0.002415085445831395,0.002790622996893214
4100,0.0190190302561252,0.020720372635099526,0.019937688713298495,0.01975569968415161,0.019846694198725052,-0.05483958546937787,-0.045303842202504205,-0.05024072501525617,-0.051227853394354025,-0.0507342892048051,0.08093018368580551,0.08994471640184187,0.08679801171540026,0.08585589694248665,0.08632695432894345,6.315146575050501e-6,0.0009809697438748002,0.0004243985264198605,0.000311175149978797,0.00036778683819932873,0.00010632641721562122,0.006992605601436377,0.003161628895159259,0.0024108519685188913,0.002786240431839075
4200,0.019019011872503155,0.02072041125012863,0.01993775417454341,0.01975575978071486,0.019846756977629134,-0.05484161347979733,-0.04531297472831935,-0.05024357006485005,-0.05122921093868677,-0.05073639050176841,0.08091751824668333,0.08995216414153975,0.08677335935933027,0.08583254102576775,0.08630295019254901,6.291254443437089e-6,0.000980988127496845,0.0004243696620440881,0.0003111317962233621,0.0003677507291337251,3.912790872095667e-5,0.0070053696986860335,0.0031587483323534285,0.002407361774751295,0.0027830550535523618
4300,0.019019023499763824,0.020720447484578956,0.019937821102929156,0.019755823555171245,0.0198468223290502,-0.05484402058029334,-0.045322241303004475,-0.05024593153014116,-0.0512304094077234,-0.05073817046893228,0.08090508988875478,0.0899590680223606,0.08674743169778618,0.08580696201165322,0.0862771968547197,6.258848752022095e-6,0.0009809765002361769,0.0004243388139244711,0.0003110907306626138,0.00036771477229354243,3.700913811599959e-5,0.007018169469116841,0.0031588157086690346,0.002407043503628607,0.0027829296061488208
4400,0.019019040967805247,0.020720487303149453,0.019937896213277535,0.01975589266654564,0.019846894439911587,-0.05484520113392596,-0.04532999532988456,-0.050248524478556614,-0.051232187104104585,-0.0507403557913306,0.08089276474041268,0.08996484265504294,0.08672036253993623,0.08578005319159399,0.08625020786576511,6.226729100732714e-6,0.0009809590321947538,0.00042430583163989403,0.0003110416113339629,0.00036767372148692847,0.00010641657081154177,0.007030874697985571,0.003160815386875907,0.0024090626769281065,0.002784939031902007
4500,0.01901919523651281,0.020720520489757817,0.01993804902634693,0.019756001698401804,0.019847025362374367,-0.054847320129096794,-0.04533694327149471,-0.05025200955252811,-0.05123524300396083,-0.05074362627824447,0.08087985265315514,0.0899693390620737,0.08669635155927463,0.0857553963182125,0.08622587393874356,6.199567809565126e-6,0.000980804763487192,0.00042432372217270537,0.0003110202593321599,0.00036767199075243265,0.0001773413573104626,0.007043691162802687,0.003165147133501122,0.0024133053369294805,0.0027892262352153013
4600,0.019019324889119428,0.020720561314750103,0.0199381166784074,0.01975608908881684,0.01984710288361212,-0.054848776317007256,-0.04534342708498834,-0.05025635047433986,-0.051239765367510466,-0.05074805792092516,0.08086793112093836,0.08997283564500261,0.08667502699116449,0.08573202686785701,0.08620352692951075,6.172760658482851e-6,0.0009806751108805724,0.000424238125831985,0.0003109350494181775,0.00036758658762508123,0.00024884149977776743,0.007055965777049614,0.0031733021188318183,0.002421175727257967,0.0027972389230448928
4700,0.01901944834102567,0.020720594816543876,0.019938178619008387,0.019756157064763677,0.019847167841886032,-0.05486003189449333,-0.04534843075532112,-0.050260669861766874,-0.05124449544155847,-0.05075258265166267,0.08085554202020447,0.08997551975414542,0.08665170653999467,0.08570713680019794,0.0861794216700963,6.138894534678252e-6,0.0009805516589743296,0.00042418975831893244,0.0003108825913015295,0.000367536174810231,0.0003204105238105192,0.00706833994801755,0.0031816138735207486,0.002429341742009608,0.0028054778077651783
4800,0.019019547124900886,0.02072062517893573,0.019938304430663318,0.019756270517934337,0.019847287474298828,-0.054870687689976924,-0.045354023092606534,-0.05026568165163353,-0.05124912087292138,-0.05075740126227746,0.08084397586151759,0.08997682105111422,0.08662810668687629,0.08568266818241357,0.08615538743464493,6.1104464397394864e-6,0.0009804528750991144,0.0004241525827764709,0.0003108277584098728,0.00036749017059317185,0.0003366439251810891,0.007080414998157761,0.003187394397526476,0.002435016286641214,0.002811205342083845
4900,0.019019634974612017,0.0207206689744609,0.01993836677745401,0.01975633108702815,0.01984734893224108,-0.05488079088396584,-0.04535738323221227,-0.05027011231328278,-0.05125309804256217,-0.05076160517792248,0.08083240756945659,0.08997983773650972,0.0866038855311395,0.08565782895330228,0.08613085724222089,6.087163171044491e-6,0.0009803650253879838,0.00042412084930621764,0.0003107868035710415,0.00036745382643862956,0.0002681425328051594,0.007092548984376454,0.0031926970967763443,0.0024402074865405316,0.002816452291658438
5000,0.019019720643984623,0.020720701103414032,0.019938423606041998,0.019756386139292613,0.019847404872667306,-0.05489035297199525,-0.04536219947705573,-0.05027357162756714,-0.051256158963782786,-0.05076486529567496,0.08082067680406943,0.08998458401101055,0.08657867867611191,0.08563221397812332,0.08610544632711761,6.054365225934694e-6,0.0009802793560153775,0.0004240932784556111,0.0003107515713613302,0.00036742242490847067,0.000254314410573912,0.007104575225566004,0.0031983170698682787,0.002446221730579622,0.0028222694002239504


==> aux2_radon_fb_config.json <==
{
  "name": "radon_fb",
  "FB": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "PP",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            19.8,
            0.05
          ],
          "pp_τ": [
            1000.0,
            1000.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.1,
          "enabled": true,
          "interp": false
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": true,
        "merge_every": 10
      }
    },
    "RadonSquared"
  ]
}

==> aux2_radon_fb_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon	discrepancy	aux_discrepancy	joint_discrepancy	radon_norm
0	0.027173	0.014976377042980823	1.0	0	0	0	0	0	0.00002	0.003391175853806163	6.938893903907228e-18	0.003391175853806163	-0.0
1	0.148367	0.0144076274486283	0.9610320381868703	1	1	0	0	1	0.00002	0.0033174204823086736	2.624954448023459e-6	0.0033178358625439554	0.003391175853806163
2	0.269984	0.013863335031157635	0.9237397634322503	1	1	0	0	1	0.00001549445307958094	0.003245348193527417	4.988307195427809e-6	0.0032468813006794766	0.006708582732024062
3	0.391139	0.013342416291266652	0.8880489396226536	1	1	0	0	1	0.000012486788211678156	0.003174912133622848	7.105028318181326e-6	0.0031780905630875984	0.009953876364815881
4	0.512474	0.012843841251820096	0.8538889977237045	1	1	0	0	1	0.00001035766880418746	0.0031060677402623502	8.989361498091466e-6	0.0031112666641025504	0.013128665389493482
5	0.633503	0.012366630180923965	0.8211928112610958	1	1	0	0	1	8.783113369553007e-6	0.003038772582477002	0.000010654870058532087	0.003046235268392714	0.01623451361200305
6	0.754394	0.011909850572032726	0.7898964894121918	1	1	0	0	1	7.578582832551991e-6	0.0029736230008875885	0.000012114480434566946	0.002983477502158766	0.019272942108060694
7	0.87554	0.011472128847934485	0.7599059213330079	2	1	0	0	1	6.631904176323748e-6	0.002911145464564375	0.000015117970792710242	0.002926805277467127	0.022246565108948284
8	0.99689	0.011052535279229486	0.7311574064774584	2	1	0	0	1	5.87129980543472e-6	0.002850003708297848	0.00001790950775461939	0.0028724242939573872	0.02515770307514153
9	1.118121	0.010650310263201117	0.7035989005540872	2	1	0	0	1	5.24888803081445e-6	0.0027901646728487966	0.000020483309738814628	0.0028200789515110953	0.02800767663799011
10	1.319379	0.010264728631990603	0.6771807185807696	2	1	0	0	1	4.731607938736832e-6	0.0027322254043849557	0.000022843561577269544	0.002770160100532158	0.03079777312600741
20	2.286556	0.007167715715335841	0.4649884246972689	2	10	4	4	10	2.2248065955116708e-6	0.002285566857642433	0.00005391579982650897	0.002527168623010024	0.055740156251947344
30	3.235879	0.00505533057378812	0.32025804713249223	2	10	3	3	10	1.3662101825772356e-6	0.0018429420543013702	0.00004061205120628006	0.002013993767811897	0.07630656892553442
40	4.227869	0.0036336815204055183	0.2228535538827829	2	10	3	3	10	9.52257177230132e-7	0.0015104826949080285	0.000029292363349087932	0.0016201157340901965	0.09315686117395301
50	5.193007	0.0026750201597195433	0.1571707302537618	3	10	2	2	10	7.148859108761078e-7	0.0012388387311078645	0.00002825833058277357	0.001361666148739503	0.1069745951436149
60	6.130806	0.002019549258038936	0.11226104535915435	2	10	3	3	10	5.635546507450054e-7	0.0010724149356483952	0.00003962265125366292	0.0013334375092779974	0.11834235801728435
70	7.311529	0.001537068563990502	0.07920380989394842	4	10	3	3	10	4.599001954171407e-7	0.0008788495115490699	0.000031777787090253824	0.001084577136441406	0.1281299926630991
80	8.523033	0.0012110440819315946	0.05686619472346202	4	10	4	3	10	3.851208232058434e-7	0.0007232954751415005	0.000022952676365023454	0.0008566717488555179	0.1361758170022142
90	9.596826	0.000988429318800058	0.04161371160103576	4	10	2	2	10	3.2900993068603487e-7	0.0006014796502201724	0.000016448789325655292	0.00068556752967224	0.14282919530906674
100	10.697441	0.0008348991518930861	0.031094569713989283	5	10	1	1	10	2.855889019939878e-7	0.0004998417596843013	0.000012432751482478739	0.0005582751189998795	0.14836497132204535
200	21.587201	0.00043924671707302684	0.003986385155384377	7	100	22	22	100	1.1120025095038098e-7	0.00011018233438366053	4.351533393262847e-6	0.00014040827596443684	0.17411781112978578
300	32.1008	0.0004019605891339625	0.0014317206349762082	5	100	10	10	100	6.361579877916005e-8	0.000040053140074798085	5.880831143875652e-6	0.0001242494426827039	0.18191953443770903
400	43.303757	0.0003961467413224337	0.0010333840000904889	7	100	9	9	100	4.27222473936836e-8	0.00001355555862553897	6.0302959118643825e-6	0.00012136531911345077	0.1842774900703404
500	54.704784	0.0003944666574039963	0.0009182728041852783	8	100	0	0	100	3.13462252974286e-8	7.304397589002706e-6	5.075577907084448e-6	0.00010177401761005471	0.18513194747336614
600	66.170247	0.00039379560116612844	0.00087229528769761	8	100	0	0	100	2.4329673883831452e-8	6.925711995176696e-6	3.8841336823323315e-6	0.00007799078965834069	0.1854184500057126
700	77.778378	0.00039342586429481886	0.000846962711771116	8	100	2	2	100	1.9632982475709772e-8	6.57201087426786e-6	2.964102498784263e-6	0.000059645224253506995	0.18558243226245874
800	89.30689	0.0003931650513135819	0.0008290930721368589	8	100	1	1	100	1.6301573764042292e-8	6.3360483843080635e-6	2.2505830658925508e-6	0.000045455419519802236	0.18569945805512858
900	100.865402	0.0003929508889544553	0.0008144197067136143	7	100	3	3	100	1.3834141041343051e-8	6.595233132820781e-6	1.8545453521320297e-6	0.00003767270212397914	0.18577470597441065
1000	111.886716	0.00039275603878904404	0.0008010695190731802	7	100	2	2	100	1.1944302776529346e-8	5.9807233687934135e-6	1.3601608604451544e-6	0.000027852900720190575	0.18581042652612292
1100	122.953372	0.0003925747870108034	0.0007886510269227215	7	100	2	2	100	1.0457582489480588e-8	5.751027393044565e-6	9.71673817727879e-7	0.00002026658134216764	0.18585786683425204
1200	133.875516	0.000392410226839248	0.0007773761626506287	7	100	1	2	100	9.262131018113278e-9	5.664211202481887e-6	7.484888638914781e-7	0.000016005546547810966	0.18589261073590757
1300	144.850263	0.00039225544343769503	0.0007667711552081368	7	100	1	1	100	8.283223385967814e-9	5.522938914297214e-6	5.91770998080186e-7	0.000013060628618814114	0.1859274318602718
1400	155.77425	0.00039210952471331855	0.000756773512421602	7	100	1	1	100	7.469199351382335e-9	5.3399305518043856e-6	5.360346179108039e-7	0.000011976982213295906	0.18595993680763995
1500	166.536453	0.00039196044768459535	0.0007465594779498693	6	100	2	7	100	6.7833000978603865e-9	5.456338816321641e-6	3.2722758789578904e-7	8.520727139777262e-6	0.18591875783666204
1600	176.968341	0.00039181751503406036	0.0007367664264502233	6	100	1	1	100	6.19871818391633e-9	5.327479085621521e-6	2.580168072741056e-7	7.4169469825598655e-6	0.18594135461626338
1700	187.3518	0.00039168269404789394	0.0007275291468236376	6	100	1	6	100	5.695483199672815e-9	5.1329597938475394e-6	3.356819386108718e-7	8.451048562697804e-6	0.1859720615758323
1800	197.812633	0.00039155456594215426	0.0007187504308804001	6	100	2	5	100	5.25843918103673e-9	5.010657873841884e-6	3.6848676832961346e-7	8.911772646465717e-6	0.1860024045483127
1900	208.153495	0.0003914328708271361	0.0007104124722392666	6	100	0	0	100	4.875894274023995e-9	4.883261254397043e-6	4.611153581651482e-7	0.0000104353816361935	0.1860226256209827
2000	218.617193	0.00039131708080245557	0.0007024791017280693	6	100	2	3	100	4.538697074447738e-9	4.79391627106917e-6	4.623772600584705e-7	0.000010416272148023645	0.18605241584248974
2100	228.968232	0.0003912066915352006	0.0006949157649034186	6	100	0	0	100	4.239591102667193e-9	4.6147769862163945e-6	5.282305629900352e-7	0.000011528537535317316	0.18607139249606097
2200	239.34817	0.00039110160239254647	0.000687715566892584	6	100	1	3	100	3.972754931978845e-9	4.5225448358769235e-6	5.631426613911129e-7	0.000012136938437018758	0.1860903456199517
2300	249.819583	0.00039100139715418343	0.0006808499903000386	6	100	2	3	100	3.733468892264694e-9	4.437948273744547e-6	5.513738583756672e-7	0.000011886994471289213	0.18610866170253554
2400	260.16509	0.00039090582359796607	0.0006743017540885244	6	100	0	0	100	3.5178697298565683e-9	4.31587396544693e-6	5.704195230364473e-7	0.000012197464531207861	0.18613522204705055
2500	270.544486	0.000390814765259188	0.0006680628786616152	6	100	1	3	100	3.322767449522532e-9	4.189304002683788e-6	5.85105961547543e-7	0.000012429395098808805	0.186152737157678
2600	280.987099	0.00039072790517480187	0.0006621116472496655	6	100	1	1	100	3.145506810820367e-9	4.0964731279023375e-6	5.619906426676636e-7	0.000011963046646487314	0.18616992264542376
2700	291.374201	0.00039064497883126246	0.0006564299366683596	6	100	1	2	100	2.9838613533749772e-9	4.0181074612336926e-6	5.730942069645518e-7	0.000012145780155780579	0.1861863774633642
2800	301.756766	0.00039056598165057956	0.0006510174332560265	6	100	1	3	100	2.8359514306763834e-9	3.93216665146442e-6	5.763934491187669e-7	0.000012180053277785789	0.18620292193915203
2900	312.188274	0.000390490565976642	0.0006458503173032549	6	100	1	1	100	2.7001801786614146e-9	3.845581904907446e-6	5.374649933243008e-7	0.000011416477031334485	0.18622628434972338
3000	322.570616	0.0003904185603949439	0.0006409168443200571	6	100	1	4	100	2.5751830318152965e-9	3.7356860025771017e-6	5.406335142725663e-7	0.000011439807192943967	0.1862416023449103
3100	332.92322	0.00039034993214017474	0.000636214769386376	6	100	0	0	100	2.459787578762927e-9	3.62321971482436e-6	5.484840581577775e-7	0.000011552559280227979	0.18625674286532862
3200	343.799524	0.000390284349942652	0.0006317213955113658	7	100	1	1	100	2.352981384867311e-9	3.5648188850552866e-6	5.335272713859434e-7	0.000011250265481679035	0.18627164067208263
3300	354.843868	0.00039022135853762987	0.0006274055301642388	7	100	1	1	100	2.253886008701252e-9	3.5144385866936833e-6	5.217668479402491e-7	0.00001101124588879218	0.1862865003155709
3400	365.931412	0.0003901607719625729	0.0006232544320946268	7	100	3	4	100	2.161735874122979e-9	3.4453294714136373e-6	5.107890171578936e-7	0.0000107811160454863	0.18629397134513895
3500	376.909564	0.00039010251947124903	0.0006192632541140754	7	100	1	1	100	2.0758609785917942e-9	3.3603023021326487e-6	4.968732040979751e-7	0.000010490225161642298	0.18630828380643705
3600	387.905314	0.0003900464588319186	0.0006154222511940912	7	100	2	5	100	1.995672654572191e-9	3.3015581133658876e-6	4.778690621940232e-7	0.000010111568731745347	0.1863220490763025
3700	398.877873	0.0003899925184480677	0.0006117265178890329	7	100	1	1	100	1.920651777480413e-9	3.2613613639697955e-6	4.6370325651272843e-7	9.830806782080432e-6	0.18633572246054855
3800	409.875019	0.00038994055676607164	0.0006081663556315565	7	100	2	4	100	1.8503389468323444e-9	3.1909033919887673e-6	4.541832203922643e-7	9.627815096446372e-6	0.1863424535879406
3900	420.863649	0.00038989051115250996	0.0006047374730836821	7	100	1	1	100	1.7843262685552694e-9	3.1065731686212624e-6	4.428391770162659e-7	9.385809050485473e-6	0.1863556085176168
4000	431.888106	0.00038984228459177115	0.0006014332232065672	7	100	2	5	100	1.7222504440711032e-9	3.070532429987268e-6	4.2237128939954444e-7	8.988168436740436e-6	0.18636822490965269
4100	442.692641	0.0003897667424657036	0.0005962574433675782	7	100	1	15	100	1.6637869317098831e-9	3.6194640410035196e-6	4.571385003113659e-7	9.833146156286268e-6	0.1862385161526963
4200	453.684535	0.0003897026362280488	0.0005918651950992333	7	100	1	1	100	1.6086449926250259e-9	3.50403097061822e-6	2.187275010189526e-7	5.604901508844739e-6	0.1862529923069509
4300	464.671742	0.0003896430857872169	0.0005877850879179123	7	100	1	1	100	1.556563469863475e-9	3.388000337947913e-6	9.344334457212047e-8	3.869264755462566e-6	0.18626702273699888
4400	475.845549	0.00038958573854244575	0.0005838559330375913	7	100	6	10	100	1.5073071779755254e-9	3.34741844870782e-6	1.7866135541539176e-7	4.896239601806211e-6	0.18627290391171014
4500	486.817112	0.0003895323526816549	0.0005801981929612607	7	100	1	1	100	1.460663803311997e-9	3.214196308460915e-6	2.3810771587735615e-7	5.7453608810462446e-6	0.1862862769779202
4600	497.79087	0.0003894814131288875	0.0005767080620376918	6	100	4	5	100	1.4164412332927717e-9	3.1885740014670348e-6	2.8499327140583463e-7	6.531115529637444e-6	0.1862992186995821
4700	508.150852	0.00038943267594917553	0.0005733688270267947	6	100	0	0	100	1.3744652474588191e-9	3.0668403401400038e-6	3.2940608625952113e-7	7.266970313537553e-6	0.18630558148726267
4800	518.585072	0.0003893855730997336	0.0005701415683938759	6	100	1	1	100	1.3345775148174881e-9	3.0280028993268074e-6	3.187813629770444e-7	7.0581459683781275e-6	0.18631184711289853
4900	529.043903	0.0003893400171046916	0.0005670202927168763	6	100	2	8	100	1.296633851455748e-9	2.9740311870223815e-6	2.8532877214425577e-7	6.435049711285936e-6	0.18631852456858744
5000	539.450185	0.00038929598380129656	0.0005640033444812356	7	100	0	0	100	1.2605027000903318e-9	2.917833852636041e-6	3.0818054902036895e-7	6.819373483641096e-6	0.18633066048049404
5100	549.891602	0.0003892531239487679	0.0005610667954036854	6	100	1	1	100	1.2260637995066934e-9	2.9130292099668062e-6	2.85527086268339e-7	6.410618220988895e-6	0.18633641219067945
5200	560.257801	0.0003892115758740972	0.0005582201229783266	6	100	1	1	100	1.1932070169912629e-9	2.8576817109505308e-6	2.704013172390864e-7	6.1166243719027216e-6	0.1863475717545562
5300	570.798668	0.0003891711797042982	0.0005554523734840775	6	100	1	1	100	1.161831321104439e-9	2.8910653613478817e-6	2.2293529514933799e-7	5.313973772320911e-6	0.18635952904558656
5400	581.151516	0.00038913164944199034	0.0005527439517684894	6	100	0	0	100	1.1318438756495023e-9	2.7921755612452252e-6	2.479764159054806e-7	5.691499407269252e-6	0.1863655702310951
5500	591.538857	0.0003890933248042289	0.0005501181335953966	6	100	1	1	100	1.1031592386035236e-9	2.736825718331196e-6	2.4119061705212754e-7	5.5461140011825835e-6	0.18637642065947965
5600	602.189309	0.00038905596699016234	0.0005475585574894569	7	100	1	1	100	1.0756986522007973e-9	2.735160258144022e-6	2.2200849306385922e-7	5.214998565169958e-6	0.18638240197511016
5700	612.635964	0.0003890195180075184	0.0005450612501016358	6	100	1	1	100	1.0493894123856566e-9	2.665624482248745e-6	2.347757236227028e-7	5.399389784169076e-6	0.18639401296979743
5800	623.025588	0.000388984129762057	0.0005426366192773391	6	100	1	2	100	1.0241643075508486e-9	2.6315207287524583e-6	2.2759922042507735e-7	5.257895339496123e-6	0.18640431315853656
5900	633.789892	0.0003889495720144869	0.0005402688901377844	7	100	1	1	100	9.999611179073656e-10	2.600279522653649e-6	2.1789065919767505e-7	5.07464179446893e-6	0.18641011705642846
6000	644.251587	0.000388915917948942	0.0005379630769046269	6	100	1	1	100	9.767221680382536e-10	2.572960856574009e-6	2.2157780888826259e-7	5.124335832686167e-6	0.18642095994750776
6100	654.620832	0.0003888831057357114	0.0005357149433061665	6	100	0	0	100	9.543939262103684e-10	2.5687751457918392e-6	2.146753347737585e-7	5.0032794738779086e-6	0.18642624451935885
6200	665.243857	0.00038885092057085456	0.0005335097720189363	7	100	0	0	100	9.32926644885241e-10	2.524479781133515e-6	1.9271645435673314e-7	4.607477713161968e-6	0.18643675651504987
6300	675.926751	0.00038881914664618455	0.0005313327769133771	6	100	3	6	100	9.122740376085148e-10	2.5098569928361106e-6	1.8224927366622137e-7	4.42552835548869e-6	0.18644186464467122
6400	686.277904	0.00038878807108242276	0.0005292036301077965	6	100	0	0	100	8.923929880876976e-10	2.472034398197377e-6	1.7113344017151733e-7	4.222039294446037e-6	0.18645204929271678
6500	696.656444	0.0003887575659382532	0.0005271135656841765	6	100	1	1	100	8.732432878074506e-10	2.4858087054096934e-6	1.5537252775105112e-7	3.979383604503476e-6	0.18646225106370665
6600	707.353075	0.00038872763340153744	0.000525062733544179	7	100	1	1	100	8.547873989945589e-10	2.445169589480921e-6	1.54202313113745e-7	3.935758588782355e-6	0.18646736475345765
6700	718.013653	0.0003886980564629858	0.0005230362652645105	6	100	2	2	100	8.369902401429427e-10	2.4356376546290156e-6	1.5084406693492397e-7	3.877357837037208e-6	0.18647249821065306
6800	728.405814	0.000388669122597719	0.0005210538572452014	6	100	1	1	100	8.198189916524389e-10	2.3885188660255555e-6	1.4198534597675053e-7	3.710654627180361e-6	0.1864825284578489
6900	738.748327	0.0003886407368842481	0.0005191090059265275	6	100	0	0	100	8.032429194318324e-10	2.3755260153965474e-6	1.359702855259577e-7	3.6108574145526686e-6	0.18649220674781544
7000	749.646216	0.0003886128146673775	0.0005171959111453505	7	100	2	2	100	7.872332145736601e-10	2.365714614703162e-6	1.4225783591030553e-7	3.7002057225745564e-6	0.18649721666034055
7100	760.190437	0.00038858528562323643	0.0005153097546513629	6	100	2	2	100	7.717628474314459e-10	2.354028195622891e-6	1.2949903589841157e-7	3.4999212655765267e-6	0.18650681002670041
7200	770.546015	0.000388558336103567	0.0005134633043614857	6	100	0	0	100	7.568064346241132e-10	2.3285615287831906e-6	1.3064428520507654e-7	3.4999100697056866e-6	0.18651164873435983
7300	780.979639	0.00038853187822827196	0.0005116505391579729	7	100	1	1	100	7.423401176615192e-10	2.2823534615920498e-6	1.264730675098478e-7	3.406950549359562e-6	0.186521205926206
7400	791.953167	0.00038850580647727416	0.0005098642293172767	6	100	2	2	100	7.283414520328141e-10	2.2901781707211036e-6	1.3086678930163802e-7	3.477838793057434e-6	0.18652606202122704
7500	802.338606	0.0003884801804548002	0.0005081084586317188	6	100	1	1	100	7.147893057286419e-10	2.2461106367341747e-6	1.2352153039716907e-7	3.3388681287397235e-6	0.18653528695384636
7600	812.693485	0.0003884550668276473	0.0005063877947866795	6	100	0	0	100	7.016637662815615e-10	2.23330622019062e-6	1.1946306285871473e-7	3.2705085274581084e-6	0.1865441916944398
7700	823.236216	0.00038843039618587967	0.0005046974821502343	7	100	1	1	100	6.889460555086382e-10	2.2331829760816914e-6	1.2143753218669432e-7	3.2993841689168067e-6	0.18654896104877416
7800	834.198384	0.00038840604814564534	0.0005030292726051252	6	100	3	5	100	6.766184512277624e-10	2.2116104645560043e-6	1.2251074775399256e-7	3.300723280287304e-6	0.18655791510846978
7900	844.556149	0.00038838214728352993	0.0005013917015343723	6	100	0	0	100	6.646642152964714e-10	2.19683945580896e-6	1.1603561560930238e-7	3.195592156475998e-6	0.18656240623720172
8000	854.943789	0.00038835870414924775	0.0004997854917531976	6	100	1	1	100	6.530675273902167e-10	2.1548741800358543e-6	1.1345491078928737e-7	3.1292634028900888e-6	0.1865712247509561
8100	865.552698	0.0003883356894036838	0.0004982086330878364	7	100	0	0	100	6.418134239973044e-10	2.1284527752152873e-6	1.0951985195563077e-7	3.054202089789569e-6	0.18657972656157557
8200	876.338411	0.0003883129309266573	0.0004966493326988792	6	100	3	8	100	6.308877421611326e-10	2.1276918231716416e-6	1.1712786243752704e-7	3.1645927001851546e-6	0.18658386693710177
8300	886.689898	0.00038829063358753385	0.0004951216272409331	6	100	0	0	100	6.202770675477077e-10	2.096608703512157e-6	1.101979798988944e-7	3.041908276914638e-6	0.18659242955558344
8400	897.064162	0.00038826874586920726	0.000493621987011918	6	100	1	1	100	6.099686864585062e-10	2.088552069869648e-6	1.0357252213351395e-7	2.941590842553683e-6	0.18660075933603185
8500	907.771459	0.00038824725304167294	0.0004921494027834105	7	100	1	1	100	5.999505414461865e-10	2.092349921380147e-6	1.043841556999457e-7	2.955731547007561e-6	0.1866089446379278
8600	918.572402	0.0003882259882726066	0.000490692444014262	6	100	2	2	100	5.902111902240112e-10	2.0546564360884607e-6	1.0944564878455739e-7	3.0021580713727935e-6	0.1866132828600663
8700	928.950436	0.00038820516232125705	0.0004892655509052904	6	100	1	1	100	5.807397675896063e-10	2.0667827394990003e-6	1.0206203279433592e-7	2.9048673476659536e-6	0.18662147152326566
8800	939.314811	0.00038818470791441163	0.00048786411422247405	6	100	0	0	100	5.715259501102812e-10	2.027219078793429e-6	1.0312703107417348e-7	2.8920046695490475e-6	0.1866256736992778
8900	950.17945	0.0003881646141353596	0.0004864873860057772	7	100	1	1	100	5.625599233409192e-10	1.991970975081481e-6	1.0017295954690647e-7	2.8252074428830053e-6	0.18663379170040467
9000	960.840462	0.00038814472805610693	0.0004851248883712705	6	100	2	2	100	5.538323513667662e-10	1.998130478409466e-6	1.0512204714732028e-7	2.900479844323386e-6	0.18663764522699094
9100	971.222561	0.0003881252530684083	0.0004837905567348414	6	100	1	1	100	5.453343484825667e-10	1.9707193122227106e-6	1.008690481396643e-7	2.8202057649413313e-6	0.1866456487208481
9200	981.602872	0.00038810613253319556	0.00048248051046242973	6	100	1	1	100	5.37057452836661e-10	1.9502459060404033e-6	9.587915890383774e-8	2.735065691874749e-6	0.1866536649392529
9300	992.442233	0.00038808734485372653	0.00048119326985008297	7	100	0	0	100	5.289936018840996e-10	1.9433196973273455e-6	9.516368464583203e-8	2.7200996665874197e-6	0.18666130724659932
9400	1003.176703	0.00038806872495703406	0.00047991752489926187	6	100	3	8	100	5.211351095067317e-10	1.9206906263423645e-6	9.881576167610878e-8	2.7558799655230333e-6	0.18666510462330693
9500	1013.524683	0.00038805050638289544	0.00047866927662203613	6	100	0	0	100	5.134746446707489e-10	1.909118660523571e-6	9.149877586251402e-8	2.6445310460826027e-6	0.1866728768729017
9600	1023.908905	0.0003880326104293631	0.0004774431327429332	6	100	1	1	100	5.060052115034729e-10	1.9018318214905476e-6	9.567894266086068e-8	2.6979155481063824e-6	0.18667662803799734
9700	1034.837308	0.0003880150308314589	0.00047623866401605533	6	100	1	1	100	4.987201306813836e-10	1.9138614523611934e-6	1.1365326923209639e-7	2.971479749500483e-6	0.18668430748066883
9800	1045.699002	0.0003879976019855607	0.00047504452408496546	6	100	3	3	100	4.916130220306226e-10	1.8723244155967813e-6	9.911826426767173e-8	2.726787641495801e-6	0.1866879905880739
9900	1056.075264	0.00038798054044453766	0.00047387555010122907	6	100	1	1	100	4.846777882495623e-10	1.8436453284637308e-6	9.087323725881089e-8	2.588861950186721e-6	0.1866955563830011
10000	1066.536765	0.00038796379014496444	0.00047272790087104285	7	100	0	0	100	4.779085996706105e-10	1.816202582751983e-6	9.197496408051307e-8	2.5850240673230956e-6	0.18670312404016992


==> aux2_radon_fb_log_summary.csv <==
iter,value_min,value_max,value_confmax,value_confmin,value_mean,relative_value_min,relative_value_max,relative_value_confmax,relative_value_confmin,relative_value_mean,discrepancy_min,discrepancy_max,discrepancy_confmax,discrepancy_confmin,discrepancy_mean,aux_discrepancy_min,aux_discrepancy_max,aux_discrepancy_confmax,aux_discrepancy_confmin,aux_discrepancy_mean,joint_discrepancy_min,joint_discrepancy_max,joint_discrepancy_confmax,joint_discrepancy_confmin,joint_discrepancy_mean,n_spikes_min,n_spikes_max,n_spikes_confmax,n_spikes_confmin,n_spikes_mean
0,0.014966897227035888,0.014984183306200388,0.01497571542785725,0.014973222352497585,0.014974468890177417,1.0,1.0,1.0,1.0,1.0,0.0008404131500183631,0.003470421111680696,0.0031988438242059516,0.0028403536763290226,0.003019598750267487,0.0,1.5899003276961254e-17,7.954260100488193e-18,5.837450451309742e-18,6.895855275898968e-18,0.0008404131500183631,0.003470421111680696,0.0031988438242059516,0.0028403536763290226,0.003019598750267487,0.0,0.0,0.0,0.0,0.0
1,0.014371501934024197,0.014837959797608642,0.014495681261117402,0.014435387793235322,0.014465534527176362,0.9596008687300028,0.9903427502314367,0.967154268350932,0.9630206741854588,0.9650874712681954,0.0008358188249998162,0.003392107796324646,0.0031298231109956835,0.002781817772509235,0.0029558204417524593,3.579728511175723e-7,5.433465230617566e-6,2.2842199427524988e-6,1.822457609648616e-6,2.0533387762005574e-6,0.0008358264907744233,0.0033925498651701165,0.0031301204043823775,0.002782069425078865,0.0029560949147306214,1.0,1.0,1.0,1.0,1.0
2,0.013802659717709675,0.014693572881973073,0.014036411463563481,0.013919403250442674,0.013977907357003078,0.9210034315106046,0.9807907266721084,0.9356501902707117,0.9276231808893967,0.9316366855800542,0.0008312545913772388,0.003315649412675515,0.003062606587728981,0.002724787449922685,0.002893697018825833,7.040167071669745e-7,1.0291444306677555e-5,4.342241484339883e-6,3.4707689021606618e-6,3.906505193250272e-6,0.0008312844035816726,0.0033172749583188156,0.003063703326089163,0.002725716971965549,0.002894710149027356,1.0,2.0,1.0339500941089668,0.9887771786183062,1.0113636363636365
3,0.013259150797716779,0.014555032778788004,0.013595667798047632,0.013425217057209502,0.013510442427628567,0.8841249150719948,0.9713426344400307,0.9054165186352939,0.8937217429044518,0.8995691307698729,0.0008267250504594665,0.0032409923536825336,0.0029970888678347144,0.0026691705551085813,0.002833129711471648,1.0383772128885924e-6,1.4608764853338203e-5,6.444179208198785e-6,5.219125701356798e-6,5.8316524547777915e-6,0.0008267902586392949,0.0032443495962122893,0.002999523508082671,0.002671232600376232,0.0028353780542294516,1.0,2.0,1.3676311830465104,1.177823362408035,1.2727272727272727
4,0.01273981792051804,0.014418708614686212,0.0131726358960966,0.012951871749326533,0.013062253822711567,0.84888678294926,0.9619972021641484,0.8763977881668206,0.8612501247877502,0.8688239564772854,0.0008222953052671861,0.003168085760818847,0.0029330787613606846,0.0026148111779652175,0.002773944969662951,1.3612975687576003e-6,1.8418439956767515e-5,8.39700405913109e-6,6.858303452129037e-6,7.627653755630063e-6,0.0008224079779352371,0.0031735557713111558,0.002937269997462625,0.0026183643385573434,0.002777817168009984,1.0,2.0,1.4297098799259491,1.22938102916496,1.3295454545454546
5,0.012243562378558807,0.014283863764839552,0.012766566803930745,0.012498471953050306,0.012632519378490525,0.8152144671546098,0.9527531813385189,0.848542697681423,0.8301468828978231,0.839344790289623,0.0008178931903173064,0.00309688132444648,0.0028706947699313843,0.0025618053537866028,0.0027162500618589935,1.6730186908887327e-6,2.1751815197595255e-5,1.0152895485246245e-5,8.339844737581401e-6,9.246370111413823e-6,0.0008180642822672482,0.003104701853381287,0.0028769223220982106,0.0025670940282921037,0.002722008175195157,1.0,2.0,1.4540631162372064,1.2504823383082482,1.3522727272727273
6,0.011769197601176076,0.014150480341410738,0.012376672322671685,0.012064071393577644,0.012220371858124664,0.7830371215950829,0.9436093456979898,0.8217972013042322,0.8003470730304746,0.8110721371673534,0.000813518387226987,0.0030286010913718985,0.002810522660738736,0.002510629079960127,0.0026605758703494315,1.9737793699208553e-6,2.5143825109568706e-5,1.1919264925874399e-5,9.819149620338534e-6,1.0869207273106467e-5,0.0008137577937301188,0.0030392008898030873,0.0028192679839315724,0.0025180631211409493,0.002668665552536261,1.0,2.0,1.583709588809824,1.3708358657356305,1.4772727272727273
7,0.011315303471195057,0.014018449385729749,0.012001927745382413,0.011647430998843742,0.011824679372113078,0.7522441327286842,0.9345582257973729,0.7960910087960197,0.7717656891470667,0.7839283489715432,0.0008092036314829309,0.0029625865883670757,0.002752268018252223,0.0024610440008070392,0.002606656009529631,2.4917079856214044e-6,3.0750452991853015e-5,1.4716622579571487e-5,1.2070957503053548e-5,1.3393790041312517e-5,0.000809587165210593,0.0029793280837427825,0.0027659415902530475,0.002472605343665932,0.00261927346695949,1.0,3.0,2.2138117922293743,1.9680063895888074,2.090909090909091
8,0.010880901506502082,0.013887808733159958,0.011641660414424063,0.011247746682319835,0.011444703548371949,0.7227734060600561,0.9256024153648481,0.7713779781874398,0.7443475359904009,0.7578627570889204,0.0008049145500353451,0.00290131299627473,0.0026957033485784645,0.0024128594569946867,0.0025542814027865756,3.031639773652125e-6,3.637542071827622e-5,1.750573945441185e-5,1.4345723740622423e-5,1.5925731597517136e-5,0.0008054852679163791,0.002930792851416296,0.0027154825949740617,0.002429527487398661,0.0025725050411863613,1.0,3.0,2.337619074387506,2.071471834703403,2.2045454545454546
9,0.010465246392632672,0.013758542171256482,0.011295290056161138,0.010864324507720829,0.011079807281940983,0.6945813839748093,0.9167408029884608,0.747618304463193,0.7180450209739391,0.732831662718566,0.0008006508533258939,0.0028399631716373346,0.0026402868407473983,0.0023656367290726815,0.00250296178491004,3.575672409778459e-6,4.085104945070518e-5,1.9208357360139283e-5,1.5673427930197998e-5,1.744089264516864e-5,0.000801448895594527,0.0028598621830254103,0.0026646858874908694,0.0023862207456965055,0.0025254533165936875,1.0,4.0,2.451766073655553,2.1618702899808104,2.3068181818181817
10,0.010063564992763835,0.013630386706630478,0.010961493178035077,0.010495586166533006,0.010728539672284041,0.6672908391512556,0.9079553596788488,0.7247211589242901,0.6927499077453396,0.7087355333348149,0.0007966212264489546,0.0027983157445801185,0.0025946297784106105,0.002326433486479257,0.002460531632444934,5.454979523841611e-6,6.411529208564018e-5,2.6500297955344524e-5,2.1461045118495596e-5,2.398067153692006e-5,0.0007991439887929273,0.002891678065880361,0.002642133504397714,0.002366089817704497,0.0025041116610511056,1.0,2.0,1.822176637591965,1.6323688169534896,1.7272727272727273
20,0.006864212945381963,0.012422028731740564,0.00823335490871945,0.007517862747583528,0.00787560882815149,0.45036379261680115,0.825118778990748,0.5375851293603239,0.488484361123119,0.5130347452417214,0.0007555413583543532,0.0023060840427667137,0.0021562875840027587,0.001951164826934787,0.0020537262054687727,1.0718217838845815e-5,0.00010664275425727702,4.7985313492664935e-5,3.938971340526174e-5,4.3687513448963336e-5,0.0007636537640508267,0.002744740064809518,0.002335503446611662,0.0021014562957712255,0.002218479871191444,1.0,3.0,1.9864604680899574,1.8544486228191335,1.9204545454545454
30,0.00473958621070997,0.01133335687515079,0.006316439304701177,0.0054770673322192655,0.005896753318460221,0.3055078463858622,0.7504870423983867,0.4060991856472676,0.3484922163949498,0.3772957010211087,0.000716893859367329,0.001880168512528635,0.0017628873382346606,0.0016136426456558016,0.0016882649919452311,1.5528342951798268e-5,8.84167525548917e-5,4.314246643136445e-5,3.657592684176108e-5,3.9859196636562765e-5,0.0007335187448739467,0.0022365968437474512,0.0019354063889310364,0.0017612856702456966,0.0018483460295883665,1.0,3.0,2.039372893388074,1.9378998338846531,1.9886363636363635
40,0.003321584314841,0.010350588440399083,0.004962428846832346,0.004078832887663864,0.004520630867248105,0.20919406563439258,0.683115304523735,0.3132277119299939,0.2525824564107204,0.28290508417035715,0.0006813235126966745,0.0015285886942269995,0.0014473203594852408,0.001341280865963025,0.001394300612724133,1.3143691989913786e-5,5.361990488629171e-5,3.045681360807594e-5,2.696954632212404e-5,2.871317996509999e-5,0.0007089146285356849,0.001692142806344263,0.0015479567628028411,0.0014327039196097705,0.0014903303412063058,2.0,4.0,2.2757283065288645,2.087908057107499,2.1818181818181817
50,0.002379905827716263,0.009460938920773812,0.00399654714070159,0.0031178217045459873,0.0035571844226237885,0.14543812013005336,0.6221271489043021,0.24698044090607585,0.18666704011926516,0.2168237405126705,0.0006479984594154055,0.0012736695564344036,0.0011976114455710596,0.0011245795233347207,0.0011610954844528901,1.2610534542583399e-5,9.735681937649964e-5,2.9888519501897462e-5,2.5442753172616273e-5,2.7665636337256868e-5,0.0006836048400630222,0.0018756076868069948,0.0013055149867775642,0.0012233433480027583,0.0012644291673901613,2.0,4.0,3.226905648349891,3.0003670789228365,3.1136363636363638
60,0.0017330061869596353,0.008651890782598894,0.003289334973889435,0.0024431230500902047,0.00286622901198982,0.10048146725140719,0.5666644608837345,0.1984761731379014,0.14039316632853294,0.16943466973321716,0.0006197563486594643,0.0011010595776526303,0.0010465738809544568,0.0009903315501701686,0.0010184527155623127,2.041018596716413e-5,9.603724024081528e-5,4.6018088979091855e-5,4.020915594016171e-5,4.311362245962678e-5,0.0006694320980177827,0.0017465847402077421,0.0013414279517918015,0.0012465906183596988,0.0012940092850757502,2.0,4.0,2.2433932839268826,2.0747885342549357,2.159090909090909
70,0.0012669503089139478,0.007911761280945031,0.0027382984231085535,0.001934170079543613,0.002336234251326083,0.07053768605201718,0.515926353089991,0.16068339954945215,0.10549090643839665,0.1330871529939244,0.0005880087963172285,0.0008944192760105604,0.0008575177435078017,0.0008232786742048582,0.0008403982088563299,1.5936470048104174e-5,6.013707939065706e-5,3.341282553242011e-5,2.979716751192464e-5,3.1604996522172375e-5,0.0006366216942883363,0.0012083822869014584,0.0010496139623252583,0.0009937655828489986,0.0010216897725871285,2.0,5.0,3.563582024967628,3.2091452477596443,3.3863636363636362
80,0.0009568538339438116,0.0072458430906702795,0.0023321812309722873,0.0015795181610666457,0.0019558496960194664,0.0503702787081534,0.4702756543346044,0.13283020015321834,0.08117334258256753,0.10700177136789293,0.0005592484205319147,0.000761670431210184,0.0007185256531930595,0.0006977163642753551,0.0007081210087342073,1.1589626636126061e-5,4.305286135117154e-5,2.524410876769454e-5,2.270978981662699e-5,2.3976949292160764e-5,0.0006035924407223447,0.0009390975966552147,0.0008458782572046403,0.0008153689967303927,0.0008306236269675165,2.0,4.0,2.869957739700758,2.5845877148446963,2.727272727272727
90,0.0007479134480354303,0.006642285694731565,0.002022799992726754,0.0013246943291915585,0.0016737471609591563,0.036288014800566364,0.42889997596153606,0.11161135684383676,0.06370348537375607,0.08765742110879642,0.0005320856242244722,0.000690614936301436,0.0006045223586920558,0.0005900228258870108,0.0005972725922895333,1.0283550146270695e-5,3.055541134128812e-5,2.05837474565823e-5,1.8443798020449993e-5,1.9513772738516147e-5,0.000592042076044867,0.000808686233876381,0.0007011351073765049,0.0006819898435075596,0.0006915624754420323,3.0,5.0,3.6324552857042676,3.3675447142957324,3.5
100,0.0006045500077499096,0.006094707521841177,0.001783441342930375,0.0011399007254480674,0.0014616710341892212,0.026694318160299477,0.3913618420275006,0.09519431309479778,0.051037752087343735,0.07311603259107076,0.0004779554804943681,0.0006262552734909677,0.0005173429792421085,0.0005021979989505037,0.0005097704890963061,5.868652100836045e-6,4.406771205005464e-5,1.5744642907285772e-5,1.3044098473497175e-5,1.4394370690391473e-5,0.0004961722799769747,0.0007244946015564883,0.0005797509381323105,0.0005598519886399786,0.0005698014633861445,2.0,5.0,4.118573930504679,3.745062433131684,3.9318181818181817
200,0.00024041558387375377,0.0027218542859066682,0.0008169437179505137,0.0005497009781788848,0.0006833223480646992,0.0027485530814411294,0.16014258826864283,0.028834581993490656,0.010688686034223282,0.019761634013856968,9.212132640869534e-5,0.00032052806003946715,0.00016582592471096116,0.00013779034322447287,0.00015180813396771701,3.280363107795632e-7,4.093832831972348e-5,7.886962672927021e-6,5.463118325588934e-6,6.6750404992579775e-6,0.0001017016687361789,0.0005199354862230617,0.00020739592173189318,0.00017419104470532245,0.00019079348321860782,2.0,7.0,5.226065746164134,4.728479708381321,4.9772727272727275
300,0.00020634283814772262,0.001403388331977921,0.0005703317927139315,0.00044769921479763153,0.0005090155037557815,0.0008247269471052552,0.06975777379586008,0.011695591730428428,0.003941138498835341,0.007818365114631885,2.69873882102619e-5,0.00019948914227465269,7.057345206927632e-5,5.0277221026565465e-5,6.042533654792089e-5,2.3614510512571297e-6,1.8726803533505037e-5,8.288271797890236e-6,6.760064968033605e-6,7.524168382961921e-6,7.461316178642642e-5,0.00029219101945516125,0.00016252154796927155,0.00014320820493561752,0.00015286487645244453,3.0,9.0,5.5739612101019835,5.016947880807108,5.295454545454546
400,0.00020058045292676587,0.0008787373918200492,0.0004909920361362661,0.0004168004676186065,0.0004538962518774363,0.000573513405622632,0.033791370759181434,0.005911559747208585,0.0021716067521779024,0.004041583249693244,8.605164427936453e-6,0.00012681660029871346,3.376772513581539e-5,1.9884921172829992e-5,2.682632315432269e-5,1.872412292165952e-6,1.1789496065338018e-5,6.329657509523101e-6,5.428083458400681e-6,5.878870483961891e-6,6.636170229619719e-5,0.0001723907360881908,0.00012441952639511745,0.00011425284556583861,0.00011933618598047803,4.0,9.0,6.495184379350305,6.004815620649695,6.25
500,0.00019879811298112262,0.0007859726682447651,0.00046082989892309314,0.0004016055723463297,0.0004312177356347114,0.0005231391210553466,0.018584366101448667,0.0034886048670640167,0.001486887820222073,0.002487746343643045,5.3246115867116315e-6,9.339842968789368e-5,2.229772397125558e-5,1.2440146958077336e-5,1.7368935464666457e-5,1.993420209537024e-6,8.993457530210103e-6,5.327038303872997e-6,4.665202522014158e-6,4.996120412943577e-6,5.6884177076202435e-5,0.00013504225689998407,9.945696766479994e-5,9.248810385625179e-5,9.597253576052586e-5,4.0,9.0,6.703669168939636,6.137239921969456,6.420454545454546
600,0.00019817071894412432,0.0007851692535106525,0.00044760875292872783,0.00039286980115953396,0.0004202392770441309,0.00048285533069379507,0.010772361858360939,0.002309228674262629,0.0011618541257958695,0.0017355414000292495,4.602880095808576e-6,6.182562077148126e-5,1.5964029307415617e-5,9.679640529277208e-6,1.2821834918346412e-5,1.6164647218830324e-6,8.400138439825751e-6,4.487901291702038e-6,3.84383546921917e-6,4.165868380460604e-6,4.479739032537966e-5,0.00012039734330089188,7.858876949294822e-5,7.174830670280126e-5,7.516853809787474e-5,4.0,9.0,6.680992406435286,6.137189411746532,6.409090909090909
700,0.00019788505078710588,0.0007845590217585472,0.0004415731641002209,0.0003881132749839241,0.0004148432195420725,0.0004604014869072346,0.007104511314810092,0.0017285022095870142,0.001003130575858253,0.0013658163927226337,4.454375405391379e-6,4.222269444361347e-5,1.2284383560807144e-5,8.163579971383467e-6,1.0223981766095306e-5,1.3130214603451324e-6,9.324963897527168e-6,3.962932414973189e-6,3.099273841404231e-6,3.53110312818871e-6,2.871317488067777e-5,0.00010963750523315953,6.471116302981161e-5,5.633351370985569e-5,6.052233836983365e-5,4.0,9.0,6.783654224302894,6.329982139333469,6.556818181818182
800,0.0001977136061374977,0.000784026927897467,0.0004384706842859382,0.0003854073579724706,0.0004119390211292044,0.000442374572026114,0.005126651459544464,0.001419145087215524,0.0009144940030018428,0.0011668195451086834,4.406828292741983e-6,3.152373768456207e-5,1.018313814325696e-5,7.280443838701869e-6,8.731790990979415e-6,7.710987392294498e-7,9.138319115602564e-6,3.1876237028780356e-6,2.3855095047293835e-6,2.7865666038037096e-6,1.7050937431396798e-5,9.572147428164239e-5,5.1445023855794205e-5,4.328848833445395e-5,4.736675609512408e-5,4.0,9.0,6.686028012037721,6.24579016978046,6.465909090909091
900,0.00019757725651493825,0.000783537979500339,0.0004366945137061771,0.0003837665403564156,0.00041023052703129635,0.00042971957675830584,0.003998673739982615,0.0012413035726312012,0.0008581885184906135,0.0010497460455609073,4.270370949900562e-6,4.357696806466344e-5,9.238022742412017e-6,6.653619769900029e-6,7.945821256156023e-6,3.5640825260338155e-7,7.902114194807795e-6,2.6204862165120125e-6,1.857615149445826e-6,2.2390506829789193e-6,1.0043700867029415e-5,8.415106578090788e-5,4.1731276948385677e-5,3.3696476500530355e-5,3.7713876724458016e-5,3.0,9.0,6.630616900463097,6.119383099536903,6.375
1000,0.0001973962363516265,0.0007830785734668605,0.0004353828606849856,0.0003825127999454825,0.00040894783031523405,0.00042004161787523493,0.0033529161873052144,0.001111387633220145,0.0008123001925684338,0.0009618439128942894,2.800690876485253e-6,2.8426061931633902e-5,8.324289113285489e-6,6.2589415086482035e-6,7.291615310966846e-6,2.2313885350414027e-7,9.316415717139547e-6,2.3216941728570484e-6,1.5073624526473207e-6,1.9145283127521846e-6,7.5237272023602e-6,9.740431806854132e-5,3.529248629474056e-5,2.714978610874042e-5,3.122113620174049e-5,4.0,10.0,6.77820398331649,6.244523289410783,6.511363636363637
1100,0.0001972351180446629,0.0007826438946226222,0.00043450319396256697,0.0003816462918581078,0.0004080747429103374,0.00041205354185571926,0.002986108629611509,0.0010298592009805535,0.0007741497471013413,0.0009020044740409474,2.299298191561066e-6,1.9677606332570593e-5,7.216708262071307e-6,5.909434516816104e-6,6.563071389443706e-6,2.135714927534484e-7,9.812490534499337e-6,2.0984192074707064e-6,1.264803063084833e-6,1.6816111352777696e-6,7.223055819614895e-6,9.976928203966116e-5,3.073822580936102e-5,2.268911861658782e-5,2.6713672212974422e-5,4.0,9.0,6.905915698137162,6.43499339277193,6.670454545454546
1200,0.00019708861259510113,0.0007822278060210935,0.0004339681549326781,0.00038111422198864426,0.0004075411884606612,0.00040509571058798094,0.0027685380756673804,0.0009829627093601312,0.0007478978806209118,0.0008654302949905215,2.222110192071383e-6,1.3864613551165453e-5,6.514573317727206e-6,5.626558685546582e-6,6.070566001636894e-6,2.269102930666922e-7,7.949623783078437e-6,1.8069390329780047e-6,1.0603509439744272e-6,1.433644988476216e-6,6.202672564161283e-6,8.051954969858386e-5,2.624692314036288e-5,1.9180221591542017e-5,2.271357236595245e-5,4.0,10.0,6.956201730494187,6.475616451323995,6.715909090909091
1300,0.0001969528570235421,0.0007818296603949422,0.00043360205440193744,0.0003807498601254847,0.0004071759572637111,0.0003989745936032726,0.002635217662510595,0.0009522472230606264,0.0007285325466455032,0.0008403898848530648,2.18432046915262e-6,9.867778233385604e-6,6.020583538246262e-6,5.355977468003849e-6,5.6882805031250554e-6,8.767955261896533e-8,6.48938666584864e-6,1.5663781399660967e-6,9.028296125618371e-7,1.234603876263967e-6,5.986408315250347e-6,6.554403147277244e-5,2.268071051319636e-5,1.6475912370610222e-5,1.957831144190329e-5,4.0,9.0,6.914524308387514,6.426384782521578,6.670454545454546
1400,0.00019682684498105877,0.0007814511544321076,0.000433330416150148,0.0003804797505386477,0.00040690508334439784,0.00038919418504619266,0.002553300958051273,0.0009302625537349529,0.0007133690105168744,0.0008218157821259137,2.135725793723369e-6,9.504322626410643e-6,5.65369063992782e-6,5.102776982989814e-6,5.378233811458817e-6,1.5367061623083597e-7,5.518791250727733e-6,1.3729662323134561e-6,7.984055062128731e-7,1.0856858692631646e-6,6.5260623550661355e-6,5.5668701940269e-5,2.008753794368407e-5,1.4807244820129763e-5,1.7447391381906916e-5,4.0,9.0,6.9448221619112624,6.441541474452374,6.693181818181818
1500,0.0001967093685076992,0.0007810901192000044,0.00043311573087098903,0.00038026656330419374,0.0004066911470875914,0.0003821275818077662,0.002502506679245036,0.0009133707628153527,0.0007009175739404428,0.0008071441683778978,2.079106522392532e-6,9.420693985913666e-6,5.390398753846954e-6,4.874627919126333e-6,5.132513336486644e-6,1.6237003921596775e-7,4.730830261733385e-6,1.201092811584399e-6,7.156862113086831e-7,9.583895114465411e-7,5.576058087727298e-6,4.762316615460313e-5,1.7818044138069123e-5,1.3474554134204292e-5,1.5646299136136708e-5,4.0,10.0,6.942763145414827,6.44360049094881,6.693181818181818
1600,0.00019659938934556338,0.000780745923873459,0.0004329238607451164,0.00038007649019656604,0.0004065001754708412,0.0003755933476255103,0.0024644059702475856,0.0008983633537279865,0.0006897298020429419,0.0007940465778854642,2.0503942004579535e-6,9.061639848297278e-6,5.304233286438866e-6,4.784304304538084e-6,5.044268795488475e-6,8.935605104995773e-8,4.019842777192769e-6,1.0364372504060155e-6,6.47280698388436e-7,8.418589743972257e-7,4.7742283454001085e-6,4.076478659082538e-5,1.5977656930246044e-5,1.2498150178502243e-5,1.4237903554374143e-5,4.0,9.0,6.857352618286637,6.392647381713363,6.625
1700,0.000196495883507497,0.0007804173853567223,0.00043272409265450435,0.0003798797860517699,0.00040630193935313713,0.00036973832426775673,0.0023843319172634626,0.000881880507760535,0.000679022211267968,0.0007804513595142515,2.0078249589705877e-6,8.904361541937286e-6,5.213824069846539e-6,4.688959642214884e-6,4.9513918560307115e-6,1.530878972074665e-7,3.931488471449846e-6,9.83619097889467e-7,6.060196349254021e-7,7.948193664074345e-7,5.358218777398461e-6,3.965481074032673e-5,1.5327993707805275e-5,1.1795428448747236e-5,1.3561711078276255e-5,4.0,10.0,6.801176074428968,6.3124602892073955,6.556818181818182
1800,0.000196397065046023,0.0007801036411957186,0.0004325569436414044,0.00037971542919640317,0.0004061361864189038,0.0003643184856279319,0.00234738678577112,0.000868763972673445,0.0006693996750530205,0.0007690818238632328,1.93237589661489e-6,8.66619436969177e-6,5.06909285365739e-6,4.550606292095845e-6,4.809849572876617e-6,5.0866952549442995e-8,3.143136191168296e-6,8.648715698695126e-7,5.673551195724272e-7,7.161133447209699e-7,5.168469048501701e-6,3.180212121317763e-5,1.4071176604143372e-5,1.1266066595050594e-5,1.2668621599596983e-5,5.0,10.0,6.821755252844844,6.3600629289733375,6.590909090909091
1900,0.00019630213948147285,0.0007798040626876802,0.0004324005254768184,0.0003795617342817176,0.000405981129879268,0.0003592226485891471,0.0023144566348869016,0.0008565571561818353,0.0006603339988258283,0.0007584455775038318,1.4729243338209782e-6,8.591839824831415e-6,4.990468544793605e-6,4.465456897097958e-6,4.7279627209457815e-6,7.406737444020364e-8,2.4671268127991573e-6,7.722584641383014e-7,5.450976209701937e-7,6.586780425542475e-7,4.299205118173771e-6,2.5844185693582678e-5,1.3218100033739875e-5,1.1013960064231264e-5,1.211603004898557e-5,4.0,10.0,6.927844710606705,6.458518925756931,6.693181818181818
2000,0.00019608950940014962,0.0007795174006560983,0.0004322524995088741,0.00037941553066835434,0.0004058340150886142,0.000354418317347071,0.0022840255565993103,0.0008450003254684012,0.0006517095976213869,0.0007483549615448941,1.3180146893360478e-6,8.254356433102786e-6,4.848367658114257e-6,4.336446814553999e-6,4.592407236334128e-6,5.5191453042197577e-8,1.9730448837989277e-6,6.832638753910101e-7,5.099936384897095e-7,5.966287569403598e-7,3.6796255817638927e-6,2.2910401436399353e-5,1.2149379742530171e-5,1.0425506508729889e-5,1.128744312563003e-5,4.0,9.0,7.0081095256365815,6.514617747090692,6.761363636363637
2100,0.0001959587634675965,0.0007792437765716992,0.0004321120710981581,0.0003792775113931952,0.0004056947912456766,0.00034989052085659147,0.0022555964949390384,0.000834066233858228,0.0006435429569333529,0.0007388045953957904,1.2972615012666412e-6,8.026886967656508e-6,4.739026512706457e-6,4.236551808523332e-6,4.487789160614894e-6,8.245030627456368e-8,1.5839621915864907e-6,6.284708724003816e-7,4.892785690988698e-7,5.588747207496257e-7,3.194278474027556e-6,2.8955920598716097e-5,1.1765059665136166e-5,1.0047111467546014e-5,1.090608556634109e-5,4.0,10.0,6.930033452691898,6.456330183671739,6.693181818181818
2200,0.00019584027945561603,0.0007788233283937066,0.00043197599759209733,0.00037914626148832976,0.00040556112954021355,0.0003455846787807911,0.00222890201132882,0.0008235392889045013,0.0006357252676640137,0.0007296322782842575,1.2698703981183151e-6,1.2892897795560956e-5,4.793955710230361e-6,4.1731351073937165e-6,4.4835454088120385e-6,3.149966696557289e-8,1.5532278750718083e-6,5.866309079088847e-7,4.7072447056897457e-7,5.286776892389297e-7,3.3551001217000755e-6,3.36338155184156e-5,1.147401299034302e-5,9.680299340893397e-6,1.0577156165618208e-5,4.0,9.0,6.907942224695869,6.455694138940494,6.681818181818182
2300,0.00019573138937777862,0.000778475130798293,0.00043184632686944487,0.00037902024257316304,0.00040543328472130395,0.0003415025651885164,0.002203563549202924,0.0008135039069627817,0.0006282168501643812,0.0007208603785635814,1.253010914695271e-6,7.727447666771419e-6,4.638468370111669e-6,4.118966330230809e-6,4.378717350171239e-6,1.0356221383385889e-7,1.473978557331114e-6,5.699899941361717e-7,4.687448673759946e-7,5.193674307560832e-7,3.419007595576745e-6,3.025682839316525e-5,1.1375756191317399e-5,9.630530951626425e-6,1.0503143571471912e-5,5.0,9.0,6.999265842154327,6.546188703300218,6.7727272727272725
2400,0.00019563142857404456,0.0007782014600390074,0.0004317211302899841,0.0003788974868416789,0.0004053093085658315,0.00033763278891810167,0.0021792885946734803,0.0008038104569726366,0.0006209002238144037,0.0007123553403935201,1.2673246269467803e-6,8.518619581323976e-6,4.697925296050195e-6,4.134972859649588e-6,4.4164490778498915e-6,3.489603006060094e-8,2.5460982606273597e-6,5.825128913171557e-7,4.480920281066279e-7,5.153024597118918e-7,3.442055910613931e-6,3.6733810810449524e-5,1.1484563325073e-5,9.449342286510964e-6,1.0466952805791982e-5,5.0,9.0,6.8750034141862635,6.39772385854101,6.636363636363637
2500,0.00019553865949664857,0.0007779354208351559,0.00043160019774063596,0.0003787791212664404,0.0004051896595035382,0.0003339496413319642,0.0021555581136871926,0.0007944482260544598,0.0006138454696906926,0.0007041468478725762,1.2478030586044156e-6,7.314285903425586e-6,4.457787159666419e-6,3.975307159648545e-6,4.216547159657482e-6,6.389961818804875e-8,1.2858831899008792e-6,4.999639737613442e-7,4.206373597811522e-7,4.6030066677124816e-7,2.2067358739908447e-6,1.8721300732332584e-5,1.0435633286561088e-5,8.934915555334918e-6,9.685274420948003e-6,5.0,9.0,6.9540446173428645,6.477773564475317,6.715909090909091
2600,0.00019545112122321267,0.0007776806274060259,0.00043148417300429106,0.0003786658583025499,0.0004050750156534205,0.0003304345505704452,0.0021323287365700035,0.0007854557291792901,0.000607106964577441,0.0006962813468783655,1.2324314651564507e-6,7.2301229936663146e-6,4.3390582444123765e-6,3.877369166721091e-6,4.108213705566734e-6,8.824122227412171e-8,1.207090161567923e-6,4.906216415581179e-7,4.1247682100913743e-7,4.5154923128362767e-7,2.3390293641607992e-6,1.7741317147380452e-5,1.033626096173699e-5,8.829540969512236e-6,9.582900965624613e-6,5.0,10.0,7.0081095256365815,6.514617747090692,6.761363636363637
2700,0.00019536747152327222,0.0007774377249913051,0.00043137281708325757,0.0003785571889010679,0.00040496500299216275,0.000327086967670895,0.002109572132150513,0.0007768062472992825,0.0006006608386584739,0.0006887335429788782,1.135832778465206e-6,7.05808023206154e-6,4.246568960828618e-6,3.797932157087625e-6,4.022250558958121e-6,1.0571205951646781e-7,8.339759212771355e-7,4.653731286016377e-7,3.9527004388300666e-7,4.303215862423222e-7,2.225899809091251e-6,1.7262546695708504e-5,1.0057856903857566e-5,8.56937149254765e-6,9.313614198202608e-6,4.0,11.0,7.029180104808356,6.516274440646189,6.7727272727272725
2800,0.00019528701264655206,0.0007772052808163339,0.00043125988216589526,0.0003784464952834584,0.00040485318872467683,0.00032388097680090467,0.0020872654494335863,0.0007681049278135359,0.0005940203501334642,0.0006810626389735,1.1297520856909564e-6,6.79389921808228e-6,4.214618353770127e-6,3.7673476454766333e-6,3.99098299962338e-6,1.2361250962477037e-7,1.7726368515452787e-6,5.038220069943646e-7,3.9885794628051235e-7,4.513399766374385e-7,1.7531475848790832e-6,3.57961952966018e-5,1.0868853290567497e-5,8.728641910758058e-6,9.798747600662778e-6,4.0,11.0,6.96492760705109,6.489617847494365,6.7272727272727275
2900,0.00019520936930944742,0.0007769837098997159,0.00043115185097423016,0.0003783405416886164,0.0004047461963314233,0.0003208070942762809,0.002065392487158536,0.000759744950745275,0.0005877002398266397,0.0006737225952859573,1.11871314746503e-6,6.7084383098123655e-6,4.154984749351208e-6,3.7120006617658922e-6,3.93349270555855e-6,3.546467676192341e-8,1.5433481050191057e-6,4.870955170242382e-7,3.906966538910813e-7,4.388960854576597e-7,1.5425671454635864e-6,3.132355750220385e-5,1.0547854177795638e-5,8.600613300364779e-6,9.574233739080208e-6,4.0,10.0,6.903713909111707,6.437195181797385,6.670454545454546
3000,0.00019513453157218896,0.0007767722851477925,0.0004310474064622387,0.0003782381699795554,0.00040464278822089706,0.000317844288820255,0.0020439396831986954,0.000751655847334269,0.000581601075037722,0.0006666284611859955,1.1123930170124405e-6,7.226126395718072e-6,4.1481321624610524e-6,3.690848789713792e-6,3.919490476087422e-6,3.208696284828689e-8,2.1424144099854353e-6,4.998636000576149e-7,3.8157678045833056e-7,4.4072019025797277e-7,1.534643448747281e-6,4.3219740777280826e-5,1.0772811947485691e-5,8.409176330161278e-6,9.590994138823484e-6,4.0,9.0,6.883884689710863,6.411569855743682,6.6477272727272725
3100,0.00019506237203643974,0.0007765696131328363,0.00043094411523352904,0.0003781367799935316,0.00040454044761353033,0.0003148159923956528,0.002022895352303364,0.0007436800704727678,0.0005755354764699436,0.0006596077734713557,1.1039327884698082e-6,6.3912492221464875e-6,4.061361752879517e-6,3.623992926083806e-6,3.842677339481662e-6,7.045782943289962e-8,2.6397819069692665e-6,5.01257488090025e-7,3.679080481667772e-7,4.345827681284011e-7,1.613677570109486e-6,5.306435826151209e-5,1.0749158252598046e-5,8.090832380118657e-6,9.419995316358352e-6,4.0,9.0,6.843830970391374,6.360714484154081,6.6022727272727275
3200,0.00019499296882272176,0.0007763761655068355,0.0004308442577985452,0.0003780387993645264,0.0004044415285815358,0.000311995612880864,0.002002249768514569,0.0007359608030196025,0.0005696826905494195,0.000652821746784511,1.0941231345845701e-6,7.363723963573088e-6,4.040924467177581e-6,3.586926095339881e-6,3.813925281258731e-6,4.07989301913237e-8,1.6996861191047597e-6,4.886379023091857e-7,3.7451761568751105e-7,4.3157775899834837e-7,1.7759503917863182e-6,3.4351159701499695e-5,1.0516772791405713e-5,8.229136318042854e-6,9.372954554724283e-6,4.0,9.0,6.841685260632376,6.362860193913079,6.6022727272727275
3300,0.00019492618708363723,0.0007761898846480064,0.0004307480467886165,0.00037794445729449194,0.0004043462520415542,0.0003092925186201247,0.0019819936302708104,0.0007285090879179956,0.0005640618326689865,0.0006462854602934911,1.0861248391248176e-6,6.110073871755258e-6,3.928800022931941e-6,3.509761686688763e-6,3.719280854810352e-6,3.579092847937089e-8,1.578332356062945e-6,4.641320010676552e-7,3.593962977319802e-7,4.117641493998177e-7,1.8387657124789059e-6,3.195621818264351e-5,9.937902153495352e-6,7.983854191503117e-6,8.960878172499235e-6,4.0,10.0,6.837335088683312,6.367210365862143,6.6022727272727275
3400,0.00019486192321697973,0.0007760097743806213,0.00043065418757271933,0.00037785244493009724,0.0004042533162514083,0.0003067001517451225,0.0019619849826593627,0.0007212421727252855,0.0005585771669140528,0.0006399096698196692,1.082066431791555e-6,6.084103661088351e-6,3.879124727152235e-6,3.4586372084130206e-6,3.6688809677826278e-6,4.668808575913703e-8,2.4369955252510037e-6,4.606456041894463e-7,3.4469087811608963e-7,4.0266824115276797e-7,1.8598095011703396e-6,4.9118175794671314e-5,9.949900079385018e-6,7.6283550780187825e-6,8.7891275787019e-6,4.0,9.0,6.835129528897756,6.369415925647699,6.6022727272727275
3500,0.00019480008322258195,0.0007758355724424479,0.000430564304598392,0.0003777644828146581,0.00040416439370652505,0.0003042101359987629,0.001942426970217408,0.0007142630810803518,0.0005533549905597337,0.0006338090358200427,1.0708224326366825e-6,5.82872679872934e-6,3.7896963789158473e-6,3.3909531292440886e-6,3.590324754079968e-6,6.239516690570924e-8,1.538307703185146e-6,4.1744121752570277e-7,3.369902140645783e-7,3.7721571579514054e-7,1.6800903341724933e-6,3.1149979415963394e-5,9.098827924628557e-6,7.467195109677087e-6,8.283011517152822e-6,4.0,10.0,6.832902877890888,6.371642576654567,6.6022727272727275
3600,0.00019474058360126212,0.000775667047858613,0.00043047773472388543,0.00037767985814189566,0.00040407879643289055,0.00030181747685933345,0.0019232416126481163,0.0007075284437701427,0.00054834438135162,0.0006279364125608813,1.0674210830753602e-6,5.803906115608542e-6,3.7255660870090796e-6,3.3357003777379754e-6,3.5306332323735275e-6,8.915145720540138e-8,9.524335029696174e-7,3.8736389945650174e-7,3.228060746202308e-7,3.5508498703836626e-7,1.6218234452700192e-6,1.9600563886120735e-5,8.554639685268002e-6,7.2275155074571355e-6,7.89107759636257e-6,4.0,9.0,6.7633951484637596,6.304786669718059,6.534090909090909
3700,0.00019468331823395876,0.0007755039205885085,0.0004303935497888682,0.00037759751844849016,0.0004039955341186792,0.0002976923390283437,0.001904418351418145,0.0007009761008261713,0.0005434719440799538,0.0006222240224530625,1.0572294203200033e-6,5.742278235490461e-6,3.677316510013611e-6,3.301113325694783e-6,3.489214917854197e-6,6.2836585877527e-8,7.900993888843969e-7,3.7496545999358634e-7,3.13687902388209e-7,3.4432668119089766e-7,1.350285342108226e-6,1.6225403068739194e-5,8.28422083819921e-6,7.053577161787178e-6,7.668898999993194e-6,4.0,9.0,6.845957787355305,6.35858766719015,6.6022727272727275
3800,0.00019462820844316583,0.0007753459678364656,0.0004303087215602255,0.0003775165784886246,0.00040391265002442505,0.00029442473160442044,0.001885950757276388,0.0006944610566974367,0.0005386082009897964,0.0006165346288436166,1.0529830958280477e-6,9.913530964589856e-6,3.7376880919460154e-6,3.2637327746772633e-6,3.5007104333116394e-6,6.711187484529267e-8,1.9634862071442408e-6,4.2975097182809575e-7,3.198189429065104e-7,3.747849573673031e-7,1.4647329215727694e-6,3.959415662378293e-5,9.362452161725004e-6,7.147530103390512e-6,8.254991132557758e-6,4.0,9.0,6.87448733181409,6.37551266818591,6.625
3900,0.00019457518759429323,0.00077519301276638,0.00043022730344368656,0.0003774378752427085,0.0004038325893431975,0.0002913628821273276,0.001866909264241197,0.000688142509543627,0.0005339385590413714,0.0006110405342924992,1.0433632029279214e-6,7.513922524926263e-6,3.6534048231043386e-6,3.239289835659342e-6,3.4463473293818403e-6,8.291436333105449e-8,1.509362529898179e-6,4.105256440877382e-7,3.268871477413034e-7,3.687063959145208e-7,1.5900350951498132e-6,3.057549074004244e-5,8.926638620551146e-6,7.241913324235553e-6,8.084275972393349e-6,4.0,9.0,6.84106536942396,6.340752812394221,6.590909090909091
4000,0.0001945241583868791,0.0007750449332400017,0.00043014637436648644,0.0003773590529596492,0.00040375271366306783,0.00028848399470537007,0.0018488504787315633,0.0006818513549203028,0.0005292684950818289,0.0006055599250010658,1.039401309516608e-6,5.481208907690989e-6,3.58221653639935e-6,3.202936686425168e-6,3.392576611412259e-6,8.904632982307715e-8,1.91215432596918e-6,4.747130057077752e-7,3.397803275751709e-7,4.0724666664147306e-7,1.6779371164037275e-6,3.843772443485367e-5,9.957811626117818e-6,7.442035946618252e-6,8.699923786368035e-6,4.0,9.0,6.780741722398751,6.287440095783067,6.534090909090909
4100,0.00019447505120291118,0.0007749014530665186,0.00043006891043091873,0.0003772842388659245,0.0004036765746484216,0.00028578768866497397,0.0018311567200708458,0.0006758474399416979,0.0005248222400716584,0.0006003348400066782,1.0296929763322483e-6,5.372042583308369e-6,3.511338236489976e-6,3.1404421509510535e-6,3.3258901937205147e-6,1.0665595354380566e-7,1.2247517740377305e-6,4.268295018952189e-7,3.346286333571233e-7,3.807290676261711e-7,1.7648790519596417e-6,2.4760167381595116e-5,9.166049584714652e-6,7.338412539544211e-6,8.252231062129431e-6,4.0,10.0,6.826775019992704,6.309588616370933,6.568181818181818
4200,0.0001944277950621168,0.0007747621018121715,0.00042999442893758337,0.0003772124218408704,0.0004036034253892269,0.0002831366428951017,0.001813812987809887,0.0006700614486772687,0.0005205681200955692,0.000595314784386419,1.0266434338450602e-6,5.258735734902929e-6,3.4203157566150866e-6,3.069504314091623e-6,3.2449100353533548e-6,1.2169362461040483e-7,8.153851255737289e-7,3.891259340022049e-7,3.192121142210799e-7,3.541690241116424e-7,1.8316733348625392e-6,1.6641874064054847e-5,8.465049559532205e-6,7.02666342931194e-6,7.745856494422072e-6,4.0,10.0,6.833966695055296,6.325124214035612,6.579545454545454
4300,0.00019438231690563536,0.0007746258734963979,0.00042992230039576724,0.00037714282849780895,0.0004035325644467881,0.0002805904588654538,0.0017968108236756288,0.0006644483753531473,0.0005164553268967406,0.0005904518511249439,1.0158726027335985e-6,5.243178672424665e-6,3.362346873095485e-6,3.0202315750208986e-6,3.1912892240581917e-6,1.2114675559583318e-7,8.063794530238213e-7,3.6932780400710546e-7,3.0634113261287207e-7,3.3783446830998876e-7,1.8595019715675885e-6,1.6450277981092917e-5,8.09839529149235e-6,6.771613003194836e-6,7.435004147343593e-6,4.0,10.0,6.888568007462761,6.361431992537239,6.625
4400,0.00019433854737664668,0.0007744925631137582,0.0004298523237102945,0.000377074936268409,0.00040346362998935177,0.00027815965009102327,0.0017801409261699313,0.0006589849630820867,0.0005124583204645618,0.0005857216417733242,1.013378484568048e-6,9.066651181149956e-6,3.4217051448457804e-6,2.9926183130251986e-6,3.2071617289354895e-6,1.136279994369959e-7,1.761562770313637e-6,3.877554500145133e-7,2.963374976591055e-7,3.420464738368094e-7,1.8987217388032706e-6,3.6379190770860614e-5,8.491308652639628e-6,6.6209761979605495e-6,7.556142425300089e-6,4.0,10.0,6.891716594189253,6.38101067853802,6.636363636363637
4500,0.00019429642870011422,0.0007743620338030697,0.0004297824466694107,0.00037700659779032255,0.0004033945222298666,0.0002758341802853884,0.0017637864569284606,0.0006535377533146946,0.0005084227356942683,0.0005809802445044815,1.0027161474657885e-6,6.635177129034774e-6,3.3382811905909737e-6,2.9674048695237462e-6,3.15284303005736e-6,1.1200723538495249e-7,4.700719304011113e-6,4.902580788885992e-7,2.802087259682494e-7,3.8523340242842436e-7,1.9258732322962798e-6,6.680851720068491e-5,9.56088736928864e-6,6.510887239301331e-6,8.035887304294985e-6,4.0,10.0,6.8115158420461395,6.302120521590224,6.556818181818182
4600,0.0001942558889558429,0.0007742342493080805,0.00042971498075644116,0.0003769410688799567,0.0004033280248181989,0.00027360269253947305,0.001747738140447108,0.0006482671497940371,0.0005045675544401006,0.0005764173521170689,9.997408374954488e-7,5.090243604580661e-6,3.2410844121159046e-6,2.918789266257036e-6,3.0799368391864703e-6,5.326664614450658e-8,2.4648735894715116e-6,4.1713180674923496e-7,2.9484962008945607e-7,3.559907134193455e-7,1.9431295177031207e-6,3.509696426139211e-5,8.555180166084749e-6,6.666328617329203e-6,7.6107543917069755e-6,4.0,10.0,6.7756343972351925,6.2698201482193525,6.5227272727272725
4700,0.00019421684875004167,0.0007741090971603083,0.00042965019942111987,0.0003768783161804584,0.00040326425780078915,0.0002714388350946862,0.0017319912976742323,0.0006432007024700498,0.0005008824555641413,0.0005720415790170956,9.902449865602545e-7,4.975810704465039e-6,3.177044571059611e-6,2.857568439400128e-6,3.0173065052298696e-6,1.0605146488944054e-7,1.3491868667210412e-6,3.735988022212603e-7,2.932977739734124e-7,3.3344828809733636e-7,1.9626656350454685e-6,1.9490301215808618e-5,7.947065041815e-6,6.523490838150745e-6,7.235277939982872e-6,4.0,10.0,6.766337416640405,6.2563898560868685,6.511363636363637
4800,0.00019417901727552473,0.0007739865054558678,0.0004295862281523499,0.0003768153066349056,0.00040320076739362774,0.0002693536687051119,0.001716528513452306,0.0006381756140302395,0.0004971966779084845,0.000567686145969362,1.080269343899045e-6,4.957209427829869e-6,3.1459050636930738e-6,2.8280239561555033e-6,2.9869645099242886e-6,1.0874946010561011e-7,1.4136249964194932e-6,3.7917668527745573e-7,2.974089257486802e-7,3.38292805513068e-7,1.969956801602462e-6,2.861381305836183e-5,8.110191125481449e-6,6.511221587344669e-6,7.310706356413059e-6,4.0,10.0,6.760985753377904,6.239014246622096,6.5
4900,0.0001941422876203042,0.0007738664674825545,0.0004295249648807441,0.00037675569036739454,0.00040314032762406933,0.00026733249977008833,0.0017013473506373878,0.0006333661293324002,0.0004937119405459986,0.0005635390349391994,1.0729897065734712e-6,4.924118742346992e-6,3.089790164137234e-6,2.778768708373769e-6,2.9342794362555015e-6,9.324730669021382e-8,9.80613531870002e-7,3.542668785009053e-7,2.863551898416181e-7,3.203110341712617e-7,1.9685481652010725e-6,2.0049842559344425e-5,7.699651135336064e-6,6.313487285508587e-6,7.006569210422325e-6,4.0,10.0,6.747920518371797,6.206624936173658,6.4772727272727275
5000,0.0001941066474702754,0.0007737488993429075,0.00042946557271296925,0.0003766980267017421,0.0004030817997073557,0.00026537389910103197,0.0016864495869173546,0.0006286981332939411,0.0004903477292063462,0.0005595229312501436,1.0607139766639287e-6,4.825249889995234e-6,3.0410445988638173e-6,2.7362977078747968e-6,2.888671153369307e-6,1.0490599412989762e-7,7.584328866459647e-7,3.39332363085217e-7,2.77640535582208e-7,3.084864493337125e-7,1.9669739299143976e-6,1.5437758169220335e-5,7.4322178114394586e-6,6.1506580983197444e-6,6.7914379548796015e-6,4.0,10.0,6.798901854682969,6.26927996349885,6.534090909090909


==> aux2_radon_fb_stats.json <==
{
  "cpu_time": 14981.802364,
  "elapsed": 15160.459047125
}

==> aux2_radon_sliding_fb_aux.csv <==
iter	k	c1	c2	k_dist	c_dist
1	0.020320044538377373	-0.04952253452639884	0.08702983002089498	0.00032004453837737243	0.0006407415368361569
2	0.020319094435196472	-0.0495216193723442	0.08702752605137709	0.00031909443519647154	0.0006398912775736527
3	0.020317260276843822	-0.04951883781797769	0.08702374565253519	0.00031726027684382194	0.0006394770741244751
4	0.0203146126828973	-0.049515931885949487	0.08701713394570668	0.00031461268289730004	0.000637345875530784
5	0.020311211847465302	-0.04951250496127128	0.08700858360334504	0.00031121184746530153	0.0006344466197192985
6	0.020307116228773358	-0.04950860464314322	0.08699830983907464	0.00030711622877335754	0.0006309539307337397
7	0.020302381768781984	-0.049504292478883626	0.08698644034551692	0.0003023817687819834	0.0006269809655882791
8	0.020297052694771105	-0.04949543357948918	0.086974939706699	0.00029705269477110427	0.0006271112599786125
9	0.02029117972613227	-0.04948707827821963	0.08695860889576225	0.00029117972613226795	0.0006243984959138101
10	0.02028480273529728	-0.04947590859726599	0.08694436315732491	0.0002848027352972786	0.0006257112837256818
20	0.020198923590324686	-0.04936058069389707	0.08668658770279021	0.00019892359032468512	0.0006449193761602392
30	0.020093389692008776	-0.04925703424778574	0.08641945715790596	9.338969200877595e-05	0.0007651912013384759
40	0.019982450057047865	-0.049105861328288244	0.08609956506084446	1.754994295213516e-05	0.0010258986959562244
50	0.019880522951634505	-0.048978792131005304	0.08583848127644465	0.00011947704836549541	0.0012754026121364693
60	0.01979052633383653	-0.04885362942945837	0.0855808184546333	0.00020947366616346982	0.0015356044981046067
70	0.019713065099420047	-0.04874942635877176	0.08533419849765123	0.00028693490057995347	0.0017811865592091902
80	0.01964813670119992	-0.048604350802978306	0.08511556008664975	0.0003518632988000793	0.002039349668235298
90	0.019597857564435446	-0.04851242199267488	0.08491349201749958	0.00040214243556455434	0.002250727147720481
100	0.019559690481888572	-0.04845353161789878	0.08473167803574774	0.0004403095181114286	0.002427280445716399
200	0.019562638559695273	-0.04841215347227681	0.08375497600636081	0.0004373614403047274	0.003260349589961084
300	0.019756403028206193	-0.048543129555552525	0.08365318754840793	0.00024359697179380732	0.0032895521895762027
400	0.01991458076623472	-0.04865251593407212	0.08378724446762138	8.541923376528121e-05	0.0031211543334835868
500	0.020018837906694533	-0.04873865113542381	0.08398630572956196	1.883790669453267e-05	0.002904425019892559
600	0.020082700055621055	-0.04880710508549452	0.08419238897751266	8.270005562105442e-05	0.0026892058404785098
700	0.020120832382524285	-0.04886236133700028	0.08438198312699938	0.00012083238252428435	0.002495014275408965
800	0.020142956596639883	-0.04890940948179259	0.0845482158739767	0.00014295659663988297	0.00232586260300521
900	0.020156051518796046	-0.04894786075183485	0.08468917402613221	0.00015605151879604512	0.002183567676003645
1000	0.02016371999286389	-0.04898007170508724	0.08480711327210602	0.000163719992863888	0.0020649000510766526
1100	0.020168087991937683	-0.049007234239959084	0.08490438505495003	0.0001680879919376821	0.001967057537801092
1200	0.020170608962732456	-0.04903034569953492	0.08498453941991269	0.00017060896273245543	0.0018863076536499194
1300	0.020172019402657396	-0.049049617030562265	0.08504987073132336	0.00017201940265739596	0.0018204424796424124
1400	0.020172865038071777	-0.04906605109669227	0.08510348808614523	0.0001728650380717761	0.0017661875124220271
1500	0.020173388642993773	-0.04908001265676608	0.08514751342655008	0.00017338864299377282	0.0017214761521577773
1600	0.02017371683615899	-0.049091972935882945	0.08518359175650932	0.0001737168361589901	0.001684615190736155
1700	0.020173897714716716	-0.04910217985925884	0.08521303816481397	0.0001738977147167156	0.0016543268742309862
1800	0.020174006635289985	-0.049110747335265235	0.08523698803330862	0.00017400663528998467	0.0016295715722367849
1900	0.02017408541292745	-0.04911808695415814	0.08525663758527574	0.00017408541292745008	0.001609106879322764
2000	0.02017413119994548	-0.04912421325576373	0.08527259242811451	0.0001741311999454813	0.0015924082303119499
2100	0.020174152855116964	-0.04912937525991766	0.08528554047771306	0.00017415285511696368	0.0015787577954101825
2200	0.020174180942551957	-0.0491338050288998	0.08529626476829065	0.0001741809425519561	0.0015673703128617834
2300	0.020174204579505393	-0.049137635338162705	0.08530512100358448	0.0001742045795053923	0.0015578735007202263
2400	0.02017420753831135	-0.04914077065614622	0.08531213895233508	0.0001742075383113495	0.0015502938127474402
2500	0.020174216632088317	-0.04914347901044686	0.08531795620570828	0.00017421663208831706	0.0015439510038818783
2600	0.020174214728453325	-0.04914568641477154	0.08532260281691416	0.00017421472845332436	0.0015388605730606451
2700	0.02017423580686438	-0.049147497907867814	0.08532645700823999	0.00017423580686437914	0.001534649336102766
2800	0.020174237267743114	-0.04914912716762467	0.08532974052815115	0.0001742372677431131	0.0015310140547296065
2900	0.020174234929014805	-0.04915048513365464	0.08533232152858766	0.00017423492901480486	0.001528113685126801
3000	0.02017424285288481	-0.0491516564409014	0.08533450640212101	0.00017424285288480945	0.0015256464070593989
3100	0.020174226486597353	-0.04915256256890338	0.08533619280888916	0.00017422648659735224	0.001523740911881274
3200	0.020174226779823095	-0.04915338713812833	0.08533769236926249	0.00017422677982309454	0.001522036078487186
3300	0.020174229521487657	-0.04915408230501479	0.08533882528490978	0.00017422952148765658	0.0015207079220925217
3400	0.020174220543412662	-0.049154541302836516	0.0853396730079781	0.00017422054341266133	0.0015197481383428376
3500	0.020174223921594927	-0.049155031159868454	0.08534052211638649	0.0001742239215949265	0.0015187700400520138
3600	0.020174234046164946	-0.04915544498692912	0.08534124054805134	0.00017423404616494567	0.0015179428290457396
3700	0.020174230989900205	-0.04915577642694475	0.0853417901425178	0.00017423098990020439	0.0015173017493859983
3800	0.020174222478465988	-0.04915599947866511	0.08534213274120404	0.00017422247846598723	0.001516892973161273
3900	0.020174234631287594	-0.04915626812353174	0.08534257825780207	0.00017423463128759392	0.0015163733131458171
4000	0.020174235976037916	-0.04915647477893245	0.08534288859392603	0.00017423597603791544	0.0015160004672875437
4100	0.020174227560276474	-0.0491565935106191	0.08534304592935375	0.00017422756027647354	0.0015158036725178607
4200	0.020174220654553068	-0.04915672690641387	0.08534323868872276	0.00017422065455306723	0.0015155692844937053
4300	0.020174212801929273	-0.049156759024777646	0.08534329293015452	0.00017421280192927296	0.0015155063438722976
4400	0.02017422677911282	-0.049156942432660757	0.08534355525044743	0.00017422677911281895	0.001515186329915956
4500	0.020174228786222773	-0.049157001869054515	0.08534366515979759	0.00017422878622277288	0.0015150619343443695
4600	0.020174219998220784	-0.049157032151874225	0.08534368375900818	0.00017421999822078357	0.001515029630492704
4700	0.020174211336131766	-0.049157081319386293	0.08534373329355541	0.0001742113361317653	0.001514961114713162
4800	0.020174236661960738	-0.049157202062327356	0.08534392971079573	0.00017423666196073745	0.0015147307273779627
4900	0.020174218256240644	-0.04915717535280878	0.08534387473507114	0.00017421825624064358	0.0015147912686967436
5000	0.020174218133223815	-0.04915719062727696	0.08534391284310915	0.00017421813322381421	0.0015147511054468866
5100	0.020174210264409364	-0.04915721396278627	0.08534388261880302	0.0001742102644093635	0.0015147632357654281
5200	0.020174214777845475	-0.049157265285344406	0.08534395707921273	0.00017421477784547446	0.0015146728096817432
5300	0.02017422741438475	-0.0491573147771557	0.08534405292830899	0.00017422741438475123	0.0015145656297919693
5400	0.02017422571051756	-0.049157338875039716	0.08534409298081083	0.00017422571051755806	0.0015145189414889145
5500	0.020174218260323725	-0.0491573075839397	0.0853440215277371	0.00017421826032372467	0.0015145957235083724
5600	0.02017423180361041	-0.04915735684700539	0.08534412451379873	0.00017423180361041124	0.00151448274063433
5700	0.020174233262495067	-0.049157386878566335	0.08534416034780191	0.00017423326249506668	0.0015144362561463711
5800	0.020174225046451954	-0.04915736390906311	0.08534409988610758	0.00017422504645195347	0.0015144992751734813
5900	0.02017421135149115	-0.04915737894137033	0.08534401125261523	0.0001742113514911492	0.0015145645608574056
6000	0.020174234692335466	-0.04915737982752427	0.08534411254462182	0.00017423469233546554	0.0015144799001641082
6100	0.020174225546695703	-0.04915734055595998	0.085344049294737	0.00017422554669570267	0.0015145543061902804
6200	0.02017422768157452	-0.049157341459000865	0.08534407728366449	0.00017422768157451807	0.001514530546948625
6300	0.02017422970404867	-0.049157266248752066	0.08534401779048421	0.00017422970404866803	0.0015146218273539734
6400	0.020174230492011617	-0.049157302109519414	0.08534406994195398	0.0001742304920116164	0.0015145585410077365
6500	0.02017422089828441	-0.04915727331743077	0.08534400314293503	0.0001742208982844079	0.001514630065288678
6600	0.020174215355916156	-0.04915731057303986	0.08534395774455822	0.00017421535591615606	0.0015146470600865913
6700	0.020174229210443425	-0.04915731490808927	0.08534403634178266	0.00017422921044342454	0.0015145793390975491
6800	0.020174218344154577	-0.049157312479669514	0.0853439965488335	0.00017421834415457665	0.0015146137553749765
6900	0.02017422642873664	-0.04915733651921299	0.08534406281511293	0.0001742264287366395	0.0015145453176644988
7000	0.020174224600981887	-0.04915735046361219	0.08534410723702582	0.00017422460098188638	0.0015145006479344596
7100	0.020174226745799925	-0.049157386536198514	0.08534415712375193	0.00017422674579992484	0.0015144391255737634
7200	0.020174217583831	-0.04915736010965997	0.0853440916593177	0.00017421758383099825	0.0015145082249570549
7300	0.02017423018088865	-0.04915735823572585	0.08534413424178795	0.00017423018088864872	0.0015144738847772624
7400	0.02017423790503874	-0.04915737895258808	0.0853440963301599	0.0001742379050387391	0.001514493860074358
7500	0.02017423365715244	-0.0491573768727621	0.08534412072002932	0.00017423365715243944	0.0015144747509418454
7600	0.020174229771833713	-0.049157406898116894	0.0853441547982228	0.00017422977183371297	0.001514429728924165
7700	0.02017422693458173	-0.04915739229710893	0.0853441573343608	0.000174226934581731	0.001514435745288366
7800	0.020174228018715566	-0.04915745658898161	0.08534423009477363	0.00017422801871556579	0.0015143395159081066
7900	0.0201742195262302	-0.04915740322506531	0.0853441393007438	0.00017421952623019807	0.00151444464985916
8000	0.02017421555777985	-0.0491574036781935	0.08534414669697997	0.00017421555777984848	0.0015144382519832631
8100	0.02017421207890146	-0.049157369659729354	0.08534409749942182	0.00017421207890145826	0.001514498058799001
8200	0.020174220649218214	-0.04915738415522458	0.0853441358526872	0.00017422064921821315	0.0015144581249778633
8300	0.020174201084496756	-0.04915731448072003	0.08534399282191972	0.00017420108449675564	0.0015146157388714373
8400	0.020174208524839886	-0.04915734689417799	0.08534404792549126	0.00017420852483988544	0.0015145519175287976
8500	0.020174226002381345	-0.04915738742550684	0.08534414887183385	0.00017422600238134467	0.0015144454874977272
8600	0.02017422678905597	-0.049157374612100006	0.0853441463600445	0.00017422678905596942	0.0015144547038049448
8700	0.020174218269948814	-0.04915735282298813	0.0853440739724046	0.0001742182699488136	0.0015145269756777161
8800	0.02017423241748216	-0.049157416501408084	0.08534412741406144	0.0001742324174821598	0.0015144471403866042
8900	0.020174228040042236	-0.049157426827586226	0.08534412550376955	0.00017422804004223538	0.0015144429826418056
9000	0.020174212619442664	-0.04915738075442875	0.0853440407373943	0.0001742126194426638	0.0015145390518335863
9100	0.02017421544347295	-0.049157396508640754	0.08534408765230904	0.0001742154434729512	0.0015144913032325354
9200	0.020174227048619563	-0.04915741825019754	0.08534416639881377	0.00017422704861956226	0.0015144137736134969
9300	0.020174206623664412	-0.049157321920986964	0.08534402236745406	0.00017420662366441145	0.0015145870489459677
9400	0.020174213929053327	-0.0491573670423574	0.08534409509328784	0.00017421392905332678	0.0015145015143726154
9500	0.020174193193524686	-0.049157372897695735	0.08534390108473132	0.00017419319352468543	0.001514659468400378
9600	0.02017424700306958	-0.049157406900833575	0.08534415188231548	0.00017424700306957822	0.0015144321503293443
9700	0.020174232721709623	-0.04915734789131315	0.08534408201244137	0.00017423272170962248	0.0015145230388594554
9800	0.02017422820948174	-0.04915740495876711	0.08534406781669625	0.00017422820948173948	0.001514503084243107
9900	0.020174229859273224	-0.04915735914854451	0.08534408388394422	0.00017422985927322346	0.0015145152204880535
10000	0.020174223225011723	-0.04915735230600363	0.08534409495350483	0.0001742232250117222	0.0015145098295314629


==> aux2_radon_sliding_fb_aux_summary.csv <==
iter,k_min,k_max,k_confmax,k_confmin,k_mean,c1_min,c1_max,c1_confmax,c1_confmin,c1_mean,c2_min,c2_max,c2_confmax,c2_confmin,c2_mean,k_dist_min,k_dist_max,k_dist_confmax,k_dist_confmin,k_dist_mean,c_dist_min,c_dist_max,c_dist_confmax,c_dist_confmin,c_dist_mean
1,0.019304693440601248,0.020816367648554077,0.020107053927105614,0.019936737435566974,0.020021895681336294,-0.05511133006262836,-0.046447017392365994,-0.05025308404787158,-0.05125555473668005,-0.050754319392275815,0.08149595670152986,0.08992998836122627,0.08645116927556275,0.08553506065453949,0.08599311496505112,4.920613429944265e-7,0.0008163676485540769,0.00039426659499376226,0.0002879225629512142,0.00034109457897248824,0.0008109265316261897,0.00622100331614398,0.0034912045412974443,0.0028015069291794955,0.00314635573523847
2,0.019302698520731354,0.02081613194272623,0.0201061483223196,0.01993582372534595,0.020020986023832774,-0.0551121762826201,-0.04644538024784125,-0.050252561049795655,-0.05125514615877132,-0.050753853604283486,0.08149179455793376,0.08992951871060596,0.08644932792397812,0.08553316805882495,0.08599124799140154,3.1413853671113934e-9,0.0008161319427262281,0.00039418203574661864,0.0002878030611144809,0.00034099254843054976,0.0008114994978040288,0.006225354963718832,0.0034917714326745076,0.0028020524817474832,0.0031469119572109954
3,0.019298863835669547,0.020815664544867957,0.020104399539100468,0.019934059087139563,0.020019229313120016,-0.055111539284869934,-0.04643988499263736,-0.05025046614112821,-0.05125318288867691,-0.05075182451490256,0.08148505000559204,0.08992879177356809,0.08644610691373016,0.08552990721344682,0.08598800706358849,2.409122236389505e-7,0.000815664544867957,0.0003941890005805588,0.0002878480988897737,0.00034101854973516625,0.0008127185886504772,0.006234029722569488,0.003492318369886583,0.00280265364077173,0.0031474860053291565
4,0.019293354781220767,0.020814972622091664,0.020101875066868564,0.019931511569813216,0.02001669331834089,-0.055111508354236546,-0.046434722305592584,-0.050247877920095795,-0.051250591958789,-0.050749234939442396,0.08147322661813801,0.08992744366933926,0.08644057930802056,0.08552431422912095,0.08598244676857075,9.62052718635198e-7,0.0008149726220916635,0.00039420714417106396,0.00028791579051836536,0.00034106146734471466,0.0008144819841509797,0.00624668429568056,0.0034930072360989475,0.0028034462877477334,0.0031482267619233405
5,0.019286306291982174,0.020814059890796606,0.020098629946505304,0.019928236207818757,0.02001343307716203,-0.055111124259604814,-0.046427210374381696,-0.05024440488510858,-0.05124708003326011,-0.05074574245918435,0.08145836674148892,0.0899256537374384,0.08643342404233699,0.08551711532430283,0.08597526968331991,1.9129819193303144e-6,0.0008140598907966055,0.00039423689575800717,0.0002879941497576569,0.00034111552275783205,0.0008168219980853149,0.006263173965017111,0.0034937406827359727,0.0028043284806781236,0.003149034581707048
6,0.019277861059363605,0.02081293424108594,0.020094722692851806,0.019924291047432326,0.020009506870142066,-0.055110373699665795,-0.04641963407992278,-0.050240522751819464,-0.05124313070923485,-0.050741826730527156,0.0814398267496863,0.08992305281784468,0.08642437728490253,0.08550805192551551,0.08596621460520902,3.087124476101877e-6,0.0008129342410859407,0.00039428310209582625,0.0002880756182336289,0.00034117936016472757,0.0008196554613827218,0.0062827248972248916,0.003494677835692573,0.0028054304692703277,0.0031500541524814504
7,0.01926813266593658,0.020811597510824495,0.02009020250804771,0.019919725676458853,0.02000496409225328,-0.05510920209383009,-0.04640834473180431,-0.050235484159467325,-0.051237995923270885,-0.050736740041369105,0.08141617384272104,0.08991993836479188,0.08641393891211258,0.08549758755759909,0.08595576323485583,4.481421169894723e-6,0.0008115975108244945,0.00039434884013550043,0.00028815065155942483,0.00034124974584746263,0.0008232314581588039,0.006308596151951994,0.0034954945896157196,0.0028062826295124584,0.003150888609564089
8,0.0192572595111832,0.020810057758808835,0.020085117728718505,0.01991458830905982,0.019999853018889163,-0.055107838699113544,-0.04639355931995606,-0.050229488625058695,-0.051231975696819095,-0.050730732160938895,0.08138793905171086,0.08991660424435571,0.08640145539936726,0.08548497661116548,0.08594321600526637,6.088004874373054e-6,0.0008100577588088347,0.0003944399072083696,0.00028821254083384395,0.00034132622402110676,0.0008272964538338388,0.0063402272337386625,0.0034970711566450815,0.0028080570019444343,0.003152564079294758
9,0.01924531554971715,0.02080831635669352,0.020079509765558265,0.019908918432306917,0.01999421409893259,-0.055105918510940856,-0.04637556495571856,-0.050221721901225695,-0.05122435085318374,-0.05072303637720472,0.08135541405510853,0.08991230154928821,0.0863872943307466,0.08547085836920268,0.08592907634997464,7.903871832169035e-6,0.0008083163566935184,0.0003945647111063037,0.0002882549552612179,0.0003414098331837608,0.0008320481697923831,0.00637721444231367,0.0034986771291450713,0.0028098543565386763,0.003154265742841874
10,0.01923215882431515,0.02080637976719731,0.020073413078708125,0.019902742385119524,0.019988077731913825,-0.055103722891515085,-0.04635459534007534,-0.05021326052693921,-0.05121636976453779,-0.0507148151457385,0.08131885456820859,0.08990733596875705,0.08637140460279029,0.08545501481437982,0.08591320970858506,5.858675720657458e-6,0.0008063797671973086,0.0003947441627504078,0.0002882789973588614,0.0003415115800546346,0.0008371876143737566,0.006419214194578813,0.003501457455264554,0.0028129748012305474,0.0031572161282475506
20,0.01905997106785654,0.020777266138469325,0.019991905276046582,0.019819631409154884,0.019905768342600733,-0.05505679639468907,-0.04607621707505243,-0.05011814465105852,-0.05112484910857976,-0.05062149687981914,0.08083070457455926,0.08982685489944639,0.08615943086136497,0.08524119571717066,0.08570031328926782,2.5228701381330154e-6,0.0009400289321434621,0.0004100072609679805,0.00030194033868063865,0.0003559737998243096,0.000915344408054172,0.006979266507958724,0.0035451300120502606,0.00285562894656286,0.0032003794793065603
30,0.01885536540272228,0.020733247504633203,0.01988953892012425,0.019714584522535456,0.019802061721329853,-0.05498485138585926,-0.04574975000767836,-0.04997731308373175,-0.05098484372885592,-0.05048107840629384,0.08025041682946013,0.08969787945132952,0.08588148953328113,0.08496157416167542,0.08542153184747828,3.884761499647199e-6,0.0011446345972777189,0.0004567712306826605,0.00034780782852433117,0.00040228952960349583,0.0010461924701039471,0.007642911655827505,0.0036125606501553283,0.0029194456308092947,0.0032660031404823115
40,0.018657539866654433,0.020677600601355723,0.019783519761043172,0.01960542405949285,0.019694471910268012,-0.05490036639742087,-0.04546497619805754,-0.049836597676015455,-0.05084535986256867,-0.05034097876929206,0.0797133672545226,0.08952107107887639,0.08558788706481335,0.08466792382500965,0.0851279054449115,4.607213384806574e-6,0.0013424601333455674,0.0005180796059273094,0.00040092751271236007,0.0004595035593198347,0.0012430016227228348,0.00824785712870584,0.003706204134809861,0.003002551670881155,0.003354377902845508
50,0.018488624717291412,0.020613221347680843,0.019684368016483142,0.01950347703905092,0.01959392252776703,-0.054803457530791126,-0.04521655965141328,-0.04970753123109849,-0.05071558225880861,-0.05021155674495355,0.07924720840780444,0.08931675338887717,0.08533612025959182,0.08441555884983858,0.0848758395547152,1.4303818129845353e-5,0.001511375282708588,0.0005819942154172683,0.00045099306472469057,0.0005164936400709794,0.001157790294850994,0.008773950647615814,0.0038011774635597997,0.0030826762903838826,0.003441926876971841
60,0.018352129366677256,0.020540984854462842,0.01959567664241775,0.019412676077682454,0.019504176360050102,-0.05470682312790419,-0.044985353860262554,-0.04958132014238425,-0.05058884763313438,-0.05008508388775931,0.07878846701062418,0.08917078880821962,0.08508085047931943,0.08415878273537608,0.08461981660734776,5.593960242269297e-6,0.0016478706333227441,0.000650733766236794,0.0005111206478997162,0.0005809272070682551,0.0008803702152942386,0.009284741165183475,0.003915915774423337,0.003177299989861561,0.003546607882142449
70,0.01824534224853449,0.02048885022181047,0.01951720706267548,0.019332587959313034,0.019424897510994257,-0.054636964442064825,-0.04469058773008247,-0.0494452830039219,-0.050454126872795366,-0.04994970493835863,0.07834028098593816,0.08903131040061919,0.08482630415877675,0.08390177786126767,0.0843640410100222,6.364961217944498e-5,0.001754657751465511,0.0007144608292857649,0.0005662361402850049,0.0006403484847853849,0.0009369099079631503,0.009821139899268295,0.004048887930888131,0.0032841421638777754,0.003666515047382953
80,0.018174861297490165,0.020447129025609544,0.019450935236321416,0.0192659706140633,0.01935845292519236,-0.05454205889209183,-0.04446437263624244,-0.049311217938277176,-0.05031842348563325,-0.04981482071195521,0.07801419308012518,0.0889029114764709,0.0846038113023505,0.08367915319279787,0.08414148224757419,1.644169736063697e-5,0.0018251387025098355,0.000767550129250717,0.0006109922238555984,0.0006892711765531577,0.0011813963429021747,0.010217772733180133,0.004170753713526044,0.0033826402968485892,0.0037766970051873166
90,0.01813344051096487,0.02041181016412741,0.019397206385391216,0.019212512996159305,0.01930485969077526,-0.054467346296258844,-0.044334348365048695,-0.049217035688299396,-0.05022216973362774,-0.04971960271096357,0.0777373252905998,0.0887904821228855,0.08440401496973286,0.08347818950759976,0.08394110223866631,6.847411182640817e-6,0.001866559489035132,0.0008110346262375818,0.0006477658619105394,0.0007294002440740606,0.0012085083242808594,0.010521009790051737,0.004289842186720075,0.0034798290627489894,0.003884835624734532
100,0.018116992425464044,0.020381849238264953,0.019354988493407263,0.019171043125226064,0.019263015809316664,-0.0544156517760943,-0.04425724519215737,-0.049145942596369785,-0.0501492022328586,-0.04964757241461419,0.07748207751475696,0.08868385486621472,0.08421644178856684,0.08329007528747213,0.08375325853801949,1.3055624271465782e-5,0.001883007574535956,0.0008454408561971778,0.0006773766293154817,0.0007614087427563297,0.001066638886304153,0.01077785116017529,0.004406255169522562,0.003574818527349021,0.0039905368484357915
200,0.01796182630457522,0.020373011472634248,0.019301796230709233,0.019110822263482326,0.01920630924709578,-0.054230385704175856,-0.04401362672342624,-0.04898644073396962,-0.049978786429097276,-0.04948261358153345,0.07658459240392225,0.0880173772348284,0.08313471188226512,0.0822100051945805,0.08267235853842281,9.785589435262754e-6,0.002038173695424781,0.0009016945231350495,0.0007231611182694282,0.0008124278207022388,0.0004747446814977415,0.01140142921933137,0.00515787428683986,0.004218146230634357,0.004688010258737108
300,0.017704951756985915,0.02055707862104044,0.019460440717236436,0.01925052578452847,0.019355483250882453,-0.05421195641077774,-0.04291312983869478,-0.049026296202042186,-0.050029437309728225,-0.049527866755885205,0.07545229846217158,0.08777796771841134,0.08289215017504245,0.08194344289730232,0.08241779653617239,5.561201679989136e-5,0.0022950482430140855,0.0007917265612107142,0.0006121241189787545,0.0007019253400947343,0.0003273447497222286,0.013211798646459681,0.005382182649147979,0.0044029112548727815,0.0048925469520103805
400,0.017789826270629756,0.020654581872810527,0.01960676973603729,0.019395563366197008,0.01950116655111715,-0.05424856123277376,-0.042832048512899366,-0.049131251006039794,-0.05013266467704079,-0.04963195784154029,0.07466763883452877,0.08768067465528691,0.08296259346585609,0.08198319255839391,0.082472893012125,7.757818051741527e-7,0.002210173729370244,0.0006762324408997074,0.0005049460906671736,0.0005905892657834405,0.0001538485341952589,0.013921975556090278,0.0053436131547136565,0.0043403429148007,0.004841978034757178
500,0.018002527924717956,0.02069981796883593,0.01971302637786624,0.01951054669612859,0.019611786536997414,-0.054340530735181025,-0.04313667107435481,-0.049248064762814604,-0.05023944485783,-0.0497437548103223,0.07421422807879842,0.08783597427073248,0.08312792687033983,0.08212280158528447,0.08262536422781215,2.2640523668213813e-5,0.0019974720752820446,0.0005950208772468419,0.0004440644823925995,0.0005195426798197207,2.2965029840871342e-5,0.014162470320362363,0.005218709361556398,0.004204673659616796,0.004711691510586597
600,0.018229222973973933,0.020720056967137447,0.019786175606684008,0.0195942372577337,0.019690206432208854,-0.05439951684812638,-0.04348068880292056,-0.0493558969298892,-0.05033502278640383,-0.049845459858146514,0.07407952414310177,0.08807211408956628,0.08331912278754076,0.08230574195602995,0.08281243237178536,7.72047483477839e-6,0.0017707770260260679,0.000534814745877304,0.0004002338955334042,0.0004675243207053541,9.086259576981136e-5,0.01411833397094031,0.005062917199879426,0.004060447840419852,0.004561682520149639
700,0.01843953905496368,0.020728651699936672,0.019836312271126356,0.019653134855479013,0.019744723563302684,-0.05444066060522668,-0.04385342240280202,-0.049445011444777864,-0.050414422604028855,-0.04992971702440336,0.07426186912869545,0.0882517792774159,0.08350413330879698,0.08249589702587294,0.08300001516733496,1.0125796959248312e-7,0.0015604609450363197,0.0004918464667989682,0.00036834883912352246,0.0004300976529612453,0.0002440000331771805,0.013786681364735438,0.004911279866249875,0.003936634147892446,0.0044239570070711606
800,0.01861192978117547,0.020731985719190292,0.019870927805185887,0.01969396758904781,0.01978244769711685,-0.05446982100518629,-0.0441467074216808,-0.049516939911570135,-0.050478872893075566,-0.04999790640232285,0.0746789800280818,0.08838430527965273,0.08367571397383358,0.08268376813137857,0.08317974105260607,3.349753743355638e-6,0.0013880702188245296,0.00046337368865130644,0.0003474487584055148,0.0004054112235284106,0.0003902846630478937,0.013282783045586983,0.004762447167536176,0.0038218082936575205,0.004292127730596848
900,0.018743795616148404,0.020733349391652514,0.01989499614719177,0.0197220770345301,0.019808536590860935,-0.05449060292360979,-0.04441386912618841,-0.04957899420820972,-0.05053497977167846,-0.05005698698994409,0.07514902386113877,0.08848036292515843,0.08382773497973976,0.08285486980700986,0.08334130239337481,3.7159914663131843e-6,0.0012562043838515967,0.00044512265945257376,0.00033417733814813976,0.00038964999880035676,0.00041100781446859507,0.012743151052684417,0.004627169199728327,0.0037184853295744924,0.00417282726465141
1000,0.018845798849687293,0.02073390898162008,0.01991203399257076,0.019741697106803287,0.019826865549687024,-0.05450643895140112,-0.044633294199441606,-0.049632334811024977,-0.050583549370699456,-0.050107942090862216,0.07564592196278296,0.08854925826010955,0.08396048834649668,0.08300754306635334,0.08348401570642501,2.091983281101578e-6,0.0011542011503127073,0.0004327802857666025,0.0003246944555668416,0.00037873737066672206,0.00037719665404422514,0.012200369595063385,0.004506640724098691,0.003626906316771227,0.004066773520434959
1100,0.018923038343726554,0.020734132333800802,0.019924108223364462,0.0197552406816323,0.01983967445249838,-0.05451822091532196,-0.04482255533835046,-0.04967606744472778,-0.05062378954014512,-0.05014992849243645,0.07611280551275416,0.0885981661827489,0.08407524184884481,0.08314090202768794,0.08360807193826637,1.28367189587697e-6,0.0010769616562734466,0.00042449866975329166,0.000317696229246262,0.00037109744949977684,0.00035118399399008385,0.0116978831750411,0.004402072942153227,0.0035468659005789614,0.003974469421366094
1200,0.018982373636908433,0.020734224843084022,0.019932717960224965,0.019764786423173884,0.019848752191699424,-0.05452684477016584,-0.04499116257173311,-0.04971195682581637,-0.05065696215373639,-0.05018445948977638,0.07658567618640928,0.08863250349834488,0.08417489806097153,0.0832579668854595,0.08371643247321552,9.043930346459839e-7,0.0010176263630915679,0.0004193359038602509,0.00031359374091973163,0.0003664648223899913,0.00013287363188038633,0.011199375903347117,0.004310674650052247,0.0034766887751478664,0.0038936817126000566
1300,0.019027840333614324,0.020734281200588282,0.019939100668411674,0.01977175984729066,0.019855430257851168,-0.054532742255542346,-0.045141307997734983,-0.04974213762875547,-0.05068478942598266,-0.050213463527369065,0.07703998589308945,0.08865647572633459,0.08426051300673613,0.08335854668560107,0.0838095298461686,7.473295221306631e-7,0.000972159666385676,0.00041577968559548855,0.00031070438169700194,0.00036324203364624524,9.714344514242439e-5,0.010726105363003197,0.00423349869949861,0.003418060735500632,0.003825779717499621
1400,0.019047697256130418,0.02073432233931162,0.01994379736312624,0.019776850665678993,0.019860324014402617,-0.05453693350981357,-0.04527306083873276,-0.04976737186791787,-0.050708293206109256,-0.05023783253701356,0.0774652928740798,0.0886731100148614,0.08433427613910142,0.08344492920632086,0.08388960267271114,6.658180120161505e-7,0.0009523027438695826,0.0004131688515879501,0.0003084526227749273,0.0003608107371814387,0.00026383667965055067,0.010287528653196031,0.004169156710961404,0.003370036029050272,0.003769596370005838
1500,0.019054859559726783,0.02073435170947698,0.019947291406270138,0.01978057656118651,0.019863933983728325,-0.054539897677670486,-0.04538749112718913,-0.04978850046460645,-0.05072807276913496,-0.05025828661687071,0.07785587261687978,0.08868453711186061,0.0843977711032698,0.08351884113586623,0.08395830611956802,6.182925017875207e-7,0.0009451404402732178,0.00041133759964047135,0.00030680314704300947,0.0003590703733417404,0.00030128764541054827,0.009888348448196175,0.004114641898440569,0.0033285979826136445,0.003721619940527107
1600,0.019060230512089976,0.020734371883680564,0.019949927929356442,0.01978334233694937,0.019866635133152906,-0.05454202705977937,-0.04548668842239065,-0.049806203376419354,-0.050744571045669824,-0.05027538721104459,0.07820860276267856,0.08869240001235396,0.08445248369572027,0.08358197625322954,0.0840172299744749,4.837574155841518e-7,0.0009397694879100249,0.0004100204990460295,0.0003055510360653862,0.00035778576755570785,0.00029669062220273726,0.009530381424368201,0.004068317449762962,0.003292604956133142,0.0036804612029480523
1700,0.01906426140426453,0.020734390505858055,0.01995195953809775,0.019785457328472058,0.019868708433284903,-0.054543545765920055,-0.04550454330912213,-0.04982135035136984,-0.05075872388654178,-0.05029003711895581,0.07852311429689296,0.08869780323080918,0.08449948635743529,0.08363569599950954,0.08406759117847241,3.129413602316611e-7,0.0009357385957354698,0.0004090152661524625,0.0003045579010359012,0.0003567865835941819,0.0002936342083985611,0.009213092303621112,0.004029213750794473,0.0032615096905626757,0.0036453617206785743
1800,0.019067291093263324,0.020734403112269796,0.019953522322164078,0.019787071553366956,0.019870296937765517,-0.054544598617869956,-0.04551985187008067,-0.04983424821552878,-0.05077080020060528,-0.05030252420806703,0.07880128441675453,0.08870149329179172,0.08453989536468107,0.08368142407228871,0.08411065971848489,2.1253082287814307e-7,0.0009327089067366762,0.0004082579456915064,0.0003037876200221351,0.00035602278285682077,0.00029162592752207157,0.008934134334339355,0.00399623331971669,0.003234748728532967,0.003615491024124828
1900,0.01906883700153634,0.020734415379737286,0.01995473369439234,0.019788313128008873,0.019871523411200607,-0.05454537511881515,-0.04553405380171388,-0.049845167830750665,-0.05078101285458043,-0.050313090342665547,0.07904558278562802,0.0887030729445911,0.08457454290017258,0.08372022204266805,0.08414738247142031,1.5730048548781572e-7,0.0009311629984636617,0.00040767879452720203,0.0003031792574059348,0.0003554290259665684,0.00029034849038383847,0.008690244106934471,0.003968511522982832,0.0032118589060367623,0.003590185214509797
2000,0.019068897129885035,0.02073442501835881,0.01995567527299908,0.019789270631543156,0.019872472952271118,-0.05454605565913582,-0.0455473046029144,-0.04985447275616051,-0.05078969810161269,-0.0503220854288866,0.07905815989117582,0.0887035541108016,0.08460417898236247,0.08375308610513862,0.08417863254375055,1.2590850369600948e-7,0.0009311028701149658,0.0004072386246891442,0.00030270463188787,0.0003549716282885071,0.00022566997703220746,0.008587887508701325,0.0039454677958659715,0.003192847850787656,0.0035691578233268137
2100,0.01906893268835091,0.020734431047860838,0.019956416029000928,0.019790013554217143,0.019873214791609035,-0.05454642646743204,-0.04555923883384941,-0.04986239372699626,-0.050797123482849316,-0.05032975860492279,0.07906608376962153,0.08870401641970742,0.08462956393596394,0.08378098023136848,0.08420527208366621,1.0781311499466484e-7,0.0009310673116490892,0.00040691639853880504,0.00030234762320331795,0.0003546320108710615,0.00023118323372929518,0.008578750680252855,0.003926744840363427,0.0031779669560145236,0.003552355898188975
2200,0.01906895475807788,0.02073443429709806,0.019956978978863248,0.01979058201150622,0.019873780495184734,-0.05454663994093759,-0.04557045334941859,-0.04986919204326324,-0.050803494929273725,-0.05033634348626848,0.07907258086664523,0.08870439624543434,0.08465126835659344,0.08380461690198786,0.08422794262929065,9.697699675584315e-8,0.0009310452419221196,0.0004066575769316466,0.00030206083872814883,0.0003543592078298977,0.0002888051339323933,0.008571214201169606,0.003911525746423955,0.0031663629709878954,0.0035389443587059252
2300,0.01906896645111014,0.020734439804566546,0.019957420442701865,0.01979102431434368,0.019874222378522773,-0.05454677470761618,-0.04558083328675671,-0.04987499260925351,-0.050808924440340526,-0.05034195852479702,0.07907788299618726,0.08870471945889909,0.08466977605232252,0.08382459446988753,0.08424718526110503,8.901437940564416e-8,0.0009310335488898619,0.0004064589638079006,0.0003018351066777224,0.0003541470352428115,0.00028869147672788215,0.008565038815594056,0.00389894908860947,0.0031568733683597873,0.0035279112284846287
2400,0.019068973964767404,0.02073444520353291,0.019957778109904442,0.019791376593107812,0.019874577351506127,-0.05454699008931756,-0.045590491027665256,-0.049879969965479956,-0.05081357631145546,-0.05034677313846771,0.07908221684454365,0.08870498962561901,0.08468555957363598,0.08384150633120639,0.08426353295242119,8.296872134466726e-8,0.0009310260352325961,0.00040631153907263833,0.00030166113898275515,0.00035398633902769674,0.000288672112869692,0.008559964428417152,0.0038884376581745234,0.003148922404498624,0.0035186800313365737
2500,0.019068977180596452,0.02073444892215122,0.01995806007801189,0.019791653388091447,0.019874856733051668,-0.054547029392539186,-0.04559924904691429,-0.04988422959765234,-0.050817544271567476,-0.05035088693460991,0.07908576182223703,0.08870523747491098,0.08469899215457388,0.08385580391444711,0.0842773980345105,7.832340840133178e-8,0.0009310228194035486,0.00040619544239368666,0.00030152197549643945,0.00035385870894506305,0.0002887165040375324,0.008555791386319357,0.0038796288863862678,0.0031422254228736825,0.003510927154629975
2600,0.019068979460064472,0.020734454693823956,0.019958281876175335,0.019791870486833632,0.019875076181504484,-0.054547061716744116,-0.045607322060914404,-0.049887884306477205,-0.05082095124221527,-0.05035441777434624,0.07908866289932064,0.08870547218736888,0.08471032192497129,0.08386783440456587,0.08428907816476858,7.345948221590404e-8,0.000931020539935528,0.0004061065098922428,0.00030141505281450887,0.00035376078135337583,0.0002887878930109872,0.00855235875981319,0.003872226191311865,0.003136536639038104,0.0035043814151749847
2700,0.019068978945708498,0.02073445785489788,0.019958457832383064,0.019792043018248398,0.01987525042531573,-0.054547091001118944,-0.04561499717348389,-0.04989100292948417,-0.05082385086950111,-0.05035742689949264,0.07909103829813853,0.08870568296456477,0.08471987010275865,0.08387796233133112,0.08429891621704488,6.922824073371525e-8,0.0009310210542915025,0.00040603408383731843,0.0003013276872027288,0.0003536808855200236,0.0002888811785991852,0.008549534217684998,0.003865965270300631,0.003131664629475319,0.003498814949887975
2800,0.019068980269174536,0.0207344586444242,0.019958593868510097,0.01979217642224383,0.019875385145376963,-0.05454708781366098,-0.045622181582133194,-0.049893675946687685,-0.050826323669820636,-0.05035999980825416,0.07909298291456214,0.0887058720404305,0.08472796927010873,0.08388651815719611,0.08430724371365242,6.5513008299517e-8,0.0009310197308254643,0.000405979290756976,0.00030126218402098904,0.0003536207373889825,0.0002889803693338297,0.008547210504502,0.0038606987737132034,0.0031275602733930687,0.003494129523553136
2900,0.019068982965582123,0.020734459915985538,0.019958696479118566,0.019792277534684048,0.019875487006901307,-0.054547157039047285,-0.04562867498734489,-0.049895964915310474,-0.050828432714290044,-0.05036219881480026,0.0790945758825387,0.08870603656677314,0.08473482326508584,0.08389373764679424,0.08431428045594004,6.119469905807584e-8,0.0009310170344178775,0.0004059385933806311,0.00030121493254767337,0.00035357676296415223,0.00028907449646034934,0.008545298166643437,0.00385626673998413,0.003124100808915878,0.003490183774450004
3000,0.019068982818751093,0.020734460907561123,0.0199587775688217,0.019792357124558495,0.019875567346690097,-0.05454717364334286,-0.045634479501502706,-0.04989792114222204,-0.050830227843480805,-0.05036407449285142,0.07909588015655256,0.08870616664448094,0.08474062221674093,0.08389983050856704,0.08432022636265399,5.7164673831350266e-8,0.0009310171812489075,0.0004059067599174735,0.000301177421396257,0.00035354209065686525,0.00028917379160638146,0.008543724764540057,0.0038525349910682205,0.0031211864821077974,0.003486860736588009
3100,0.019068982321353813,0.020734460648569382,0.019958843848155074,0.019792421502303783,0.01987563267522943,-0.054547188714493273,-0.045639837880748824,-0.04989958765898976,-0.050831756251158364,-0.05036567195507406,0.07909694832692404,0.08870627096283827,0.08474552978577614,0.08390497643013477,0.08432525310795545,5.3488086820818737e-8,0.0009310176786461871,0.0004058800070406486,0.00030114398174235606,0.00035351199439150234,0.000289283598918008,0.008542430033942039,0.0038493925863393387,0.0031187273250770794,0.003484059955708209
3200,0.019068980357851175,0.020734461330080015,0.019958898836872973,0.019792473424263293,0.019875686130568133,-0.05454719924815771,-0.04564504589874938,-0.04990102454880293,-0.05083305991346208,-0.0503670422311325,0.07909782408483902,0.08870637955058504,0.0847496856597333,0.08390933652586884,0.08432951109280107,4.918159779085385e-8,0.0009310196421488254,0.00040586297300590826,0.0003011216107108455,0.0003534922918583769,0.00028938267894947995,0.00854136393447402,0.003846717538199194,0.003116646142231028,0.003481681840215111
3300,0.019068982126413964,0.02073446179800402,0.019958938253816717,0.01979251151116893,0.019875724882492823,-0.05454720966794533,-0.04564937878040401,-0.0499022553021706,-0.05083417642979249,-0.050368215865981544,0.07909853763345813,0.08870646705892278,0.08475320787776752,0.08391301616672342,0.08433311202224547,4.516358972569967e-8,0.0009310178735860361,0.00040584765100792496,0.0003011022638614194,0.0003534749574346722,0.00028947177162758786,0.008540478776168394,0.003844482462461196,0.0031149149126305474,0.0034796986875458716
3400,0.019068982123103678,0.02073446159313285,0.019958969914880022,0.01979254176292013,0.019875755838900076,-0.05454721289975512,-0.045653630461451954,-0.049903320090277155,-0.05083513469443556,-0.05036922739235636,0.07909911795794845,0.08870655229228877,0.08475618080414177,0.0839161239342579,0.08433615236919983,4.159822381347156e-8,0.0009310178768963222,0.0004058370656549314,0.0003010888681894351,0.00035346296692218324,0.00028955016338923396,0.008539751893110157,0.0038425861800789897,0.0031134524636323084,0.003478019321855649
3500,0.019068982148352794,0.020734461666615203,0.019958995009181486,0.01979256538760613,0.019875780198393807,-0.05454721939397434,-0.04565733949617896,-0.04990424201439879,-0.05083596170002107,-0.05037010185720993,0.07909959109783232,0.08870663253474147,0.08475870188792299,0.08391876440012423,0.08433873314402361,3.727885329249392e-8,0.0009310178516472069,0.0004058293257457725,0.0003010785533163661,0.0003534539395310693,0.0002896210838882706,0.008539156781331216,0.0038409707056648494,0.003112212942629736,0.0034765918241472927
3600,0.01906898281397226,0.020734462193255046,0.01995901318671942,0.01979258278380711,0.019875797985263264,-0.05454726944193921,-0.045660859078288527,-0.04990503873139167,-0.0508366743508092,-0.050370856541100434,0.07909997293987285,0.08870670251689637,0.08476083779440148,0.08392100113826227,0.08434091946633188,3.325918417756979e-8,0.0009310171860277411,0.0004058221817936846,0.0003010691168102151,0.00035344564930194985,0.00028968489537455533,0.008538658957550167,0.003839598976312913,0.0031111599876104956,0.0034753794819617043
3700,0.019068983525697726,0.020734462441743824,0.019959028939049706,0.019792597594269348,0.019875813266659527,-0.054547298346681046,-0.04566422521359934,-0.04990572760928949,-0.05083728495319506,-0.050371506281242276,0.07910028766221577,0.08870676773227304,0.08476264554742147,0.0839229012234769,0.08434277338544918,2.9697056831007318e-8,0.0009310164743022743,0.00040581728791521087,0.000301062537354629,0.00035343991263491994,0.000289741599239028,0.008538247404720076,0.003838420179018873,0.0031102579878171145,0.0034743390834179938
3800,0.019068982501730034,0.020734461766580232,0.01995904162760156,0.01979260919056693,0.019875825409084245,-0.0545472998845679,-0.04566713823874862,-0.04990631693961215,-0.050837804262308155,-0.05037206060096015,0.0791005462054492,0.08870683196625603,0.08476418078310453,0.083924521081239,0.08434435093217177,2.53993606667835e-8,0.0009310174982699662,0.00040581361973884524,0.00030105694667768883,0.00035343528320826704,0.0002897874595773099,0.008537908014069728,0.0038374061097022293,0.0031094839061624065,0.003473445007932318
3900,0.019068981913851694,0.020734462585888645,0.019959048541687573,0.019792616323650997,0.019875832432669285,-0.05454736339310116,-0.04566964985110373,-0.04990681600072739,-0.05083824879058419,-0.05037253239565579,0.07910075965841899,0.08870688458100498,0.08476546990208453,0.08392587590164974,0.08434567290186713,2.145343257903276e-8,0.000931018086148306,0.00040580817470297546,0.0003010499032756933,0.0003534290389893344,0.00028983106691079445,0.008537627584476178,0.003836565018235325,0.0031088347544251417,0.0034726998863302333
4000,0.019068980191227793,0.020734462702850287,0.019959060391647125,0.019792628988628727,0.019875844690137926,-0.05454736947601924,-0.04567227781064796,-0.049907221456660975,-0.05083858475304891,-0.05037290310485494,0.07910093331887459,0.08870694612734073,0.08476655666405378,0.08392702262033916,0.08434678964219647,1.7925176211408544e-8,0.0009310198087722071,0.0004058026999656299,0.0003010453615698336,0.00035342403076773176,0.0002898748029259046,0.008537397887328681,0.003835818838673561,0.0031082682031099667,0.003472043520891764
4100,0.0190689806364625,0.0207344624748444,0.019959067031838022,0.01979263571125655,0.019875851371547286,-0.05454737202395511,-0.045674414166726116,-0.04990756850850456,-0.05083887264943629,-0.050373220578970423,0.07910107779822478,0.08870700201799483,0.08476748530076483,0.08392800422395816,0.0843477447623615,1.3623454503397525e-8,0.0009310193635375004,0.00040579893707025854,0.00030104079222687934,0.00035341986464856894,0.00028991434505511166,0.008537207090835601,0.003835173196164017,0.0031077698805982434,0.0034714715383811303
4200,0.019068980623359707,0.02073446236345509,0.0199590723525854,0.019792640702745133,0.019875856527665266,-0.05454733935094657,-0.04567663124561582,-0.049907888197853016,-0.0508391372981996,-0.05037351274802631,0.0791011967952397,0.08870706033672818,0.08476828051803709,0.08392885053486868,0.08434856552645288,9.720470244695134e-9,0.0009310193766402936,0.0004057965725548722,0.000301037338938639,0.0003534169557467556,0.000289946289575864,0.008537049823881841,0.003834607757698996,0.00310733492048586,0.003470971339092428
4300,0.019068981630808234,0.020734462637778475,0.019959076075205306,0.01979264424834174,0.019875860161773524,-0.05454729942858136,-0.045678649454665224,-0.0499081591988094,-0.050839367253575914,-0.05037376322619266,0.07910129431091004,0.08870711760731992,0.08476895413182739,0.08392957836899365,0.08434926625041052,6.2131908645790546e-9,0.0009310183691917662,0.00040579487160063407,0.00030103496450107145,0.00035341491805085276,0.00028998098666257284,0.008536920267633658,0.0038341233139619338,0.003106966949255608,0.003470545131608771
4400,0.019068980329593376,0.020734462929138893,0.019959080102034447,0.019792647443283497,0.019875863772658972,-0.05454728592135895,-0.045680476354606564,-0.04990839827840801,-0.05083956249721898,-0.050373980387813495,0.07910137542553879,0.08870716653256655,0.08476954051248155,0.08393021388755588,0.08434987720001871,1.9397442506396967e-9,0.0009310196704066243,0.0004057947566699055,0.0003010338699022353,0.0003534143132860704,0.00029001054389207433,0.008536812822621177,0.003833688896567669,0.0031066399457888435,0.0034701644211782563
4500,0.019068980832676493,0.02073446209570846,0.019959082839886726,0.01979264976681567,0.019875866303351197,-0.05454732444810445,-0.0456821403605566,-0.04990860487883537,-0.050839732145817294,-0.05037416851232633,0.07910144108637461,0.08870720906188422,0.08477002898972134,0.08393074292125009,0.08435038595548572,2.049803569936781e-9,0.0009310191673235074,0.00040579361432978956,0.00030103166495078004,0.0003534126396402848,0.0002900405964036483,0.008536725132911543,0.0038333241076894333,0.003106360405751864,0.0034698422567206485
4600,0.019068980125538787,0.020734462819825633,0.019959086961919004,0.01979265418830893,0.019875870575113967,-0.05454728597677279,-0.04568364510122933,-0.049908759106396014,-0.050839849862919964,-0.05037430448465799,0.07910149562665084,0.08870725403132174,0.08477042552070148,0.08393117752175851,0.08435080152122999,5.459525671824839e-9,0.0009310198744612135,0.0004057906522392181,0.000301028329103297,0.00035340949067125753,0.0002900649646362677,0.008536652395867312,0.003833009213791316,0.003106119610568269,0.0034695644121797925
4700,0.019068980334261947,0.02073446286926857,0.01995909178765768,0.019792659189757346,0.019875875488707513,-0.0545473339509464,-0.04568505203987469,-0.04990887891700711,-0.05083992947724569,-0.0503744041971264,0.07910154109247951,0.08870729108982486,0.08477077033800791,0.08393156060138939,0.08435116546969865,9.821251284458654e-9,0.0009310196657380532,0.0004057880035437383,0.0003010254158153836,0.00035340670967956095,0.0002900894147560125,0.008536592055164108,0.0038327147200754646,0.0031058964278371584,0.0034693055739563115
4800,0.019068979826845293,0.02073446259926511,0.019959094354770418,0.019792662194306677,0.019875878274538548,-0.05454731556694277,-0.045686325572423005,-0.04990898330197048,-0.05083999797958108,-0.05037449064077578,0.07910157859651976,0.08870733048717605,0.08477105664612092,0.08393187768052973,0.08435146716332532,1.3739261024020566e-8,0.000931020173154707,0.000405784914931659,0.000301021798607308,0.0003534033567694835,0.0002901132776092689,0.008536542116105605,0.003832467191363896,0.003105707060757094,0.003469087126060495
4900,0.019068981226555735,0.020734462448761693,0.019959096965546805,0.019792664756631252,0.01987588086108903,-0.0545472798535818,-0.04568732328494762,-0.04990907598964909,-0.05084005825907919,-0.05037456712436414,0.07910160984721389,0.088707361252312,0.08477129816901245,0.08393215026411265,0.08435172421656255,1.7320775650558895e-8,0.0009310187734442657,0.0004057834554349998,0.00030101985292617476,0.0003534016541805873,0.00029014098009987814,0.008536500690940007,0.003832247690795148,0.00310553938801792,0.003468893539406534
5000,0.019068981264058236,0.02073446271459461,0.019959099238443443,0.019792666568141316,0.01987588290329238,-0.05454727156378925,-0.045688342347419295,-0.04990915429027999,-0.05084010401227161,-0.0503746291512758,0.07910163470970041,0.08870739965595124,0.0847715143388273,0.08393239741758322,0.08435195587820526,2.146602555777588e-8,0.0009310187359417646,0.00040578328840941576,0.0003010190804481122,0.00035340118442876397,0.0002901636434312676,0.008536467232178168,0.003832043329554905,0.0031053872449001364,0.0034687152872275207


==> aux2_radon_sliding_fb_config.json <==
{
  "name": "radon_sliding_fb",
  "SlidingFB": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "transport": {
        "θ0": 0.9,
        "τθ": 100.0,
        "adaptation": 0.9,
        "tolerance_mult": 10.0,
        "ℓ_gradv_mult": 1.3,
        "max_attempts": 2,
        "max_fail": 18446744073709551615
      },
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "PP",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            19.8,
            0.05
          ],
          "pp_τ": [
            1000.0,
            1000.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.1,
          "enabled": true,
          "interp": false
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": true,
        "merge_every": 10
      },
      "guess": "BetterThanZero"
    },
    "RadonSquared"
  ]
}

==> aux2_radon_sliding_fb_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon	discrepancy	aux_discrepancy	joint_discrepancy	radon_norm
0	0.027991	0.014976377042980823	1.0	0	0	0	0	0	0.00002	0.0033911758538061575	6.938893903907228e-18	0.0033911758538061575	-0.0
1	0.233196	0.0144076274486283	0.9610320381868703	1	1	0	0	1	0.00002	0.00331742048230867	2.624954448023459e-6	0.003317835862543952	0.003391175853806163
2	0.438532	0.013863766180485279	0.9237693036916231	1	1	0	0	1	0.00001549445307958094	0.0032454435589822184	5.04526130127252e-6	0.003247011819993641	0.006707717010063013
3	0.647165	0.01334332022970237	0.8881108730970583	1	1	0	0	1	0.000012486788211678156	0.003174967924334179	7.188349798176733e-6	0.0031782212430350506	0.009951843961083543
4	0.857103	0.012844006035918095	0.8539002879303297	1	1	0	0	1	0.00001035766880418746	0.003106567932129849	9.752043051710472e-6	0.003112684573549092	0.013127053223776167
5	1.063721	0.01236652049157488	0.8211852958792671	1	1	0	0	1	8.783113369553007e-6	0.003039405282735822	0.000011664513786823335	0.003048345260215059	0.01623363235445042
6	1.269142	0.011909406961846556	0.7898660953952708	1	1	0	0	1	7.578582832551991e-6	0.0029741702098757543	0.000013366754871606926	0.0029861608281590325	0.019273071051097206
7	1.4763410000000001	0.01147189978087363	0.7598902267697614	1	1	0	0	1	6.631904176323748e-6	0.0029114239769216276	0.000014937641255836974	0.0029267119475461503	0.022246777380942377
8	1.681985	0.011053678199711854	0.7312357138418146	2	1	0	0	1	5.87129980543472e-6	0.0028495842582009906	0.00001830914107550786	0.002873015889854428	0.025157454711944367
9	1.890885	0.010650128296118557	0.7035864330527565	2	1	0	0	1	5.24888803081445e-6	0.002790850535409433	0.000021834134146679806	0.0028248076884222055	0.028008090977033603
10	2.162373	0.010265393597425437	0.6772262787849946	1	1	1	1	1	4.731607938736832e-6	0.0027573296433436724	0.00003514721002723692	0.002845522326593349	0.030797467788682628
20	4.052869	0.007150047074295666	0.46377785516688136	3	10	2	2	10	2.2248065955116708e-6	0.0022320612491465255	0.000027725173077027265	0.0022999068478531896	0.055818398091626795
30	6.073713	0.005063361445104141	0.32080828345771567	2	10	10	10	10	1.3662101825772356e-6	0.0018612044403045914	0.00004608716237761343	0.002076943086128681	0.07623830426083718
40	7.993962	0.003636063591550306	0.2230167618363849	2	10	7	7	10	9.52257177230132e-7	0.0015072562229002514	0.000034360436665942706	0.0016565256305355605	0.0931174442986095
50	9.98082	0.00267640502453089	0.15726561446927734	3	10	6	6	10	7.148859108761078e-7	0.001242135864166201	0.00002961793509288259	0.0013761505501631707	0.10694050115275752
60	11.924001	0.0020101297561382395	0.11161566680590385	3	10	5	5	10	5.635546507450054e-7	0.0010403178302620774	0.000028169133063289802	0.0011830727834652134	0.11840832780300242
70	13.853696	0.001543734288557948	0.07966051298961707	2	10	5	5	10	4.599001954171407e-7	0.0008873460935845612	0.00003382898487935225	0.0011158598375184754	0.12798742872724003
80	16.072413	0.0012159939213023281	0.057205333693397385	3	10	6	6	10	3.851208232058434e-7	0.0007240185613265778	0.00002390854284991714	0.0008676694333834384	0.13604432386378537
90	18.600166	0.000989943758137938	0.04171747363422717	4	10	9	9	10	3.2900993068603487e-7	0.0006095876893104423	0.000019845735306609906	0.0007274190229179145	0.14273500471342393
100	20.974532	0.0008302753717559397	0.03077777074023046	3	10	7	7	10	2.855889019939878e-7	0.0005126454063018165	0.000019265377587750308	0.0006413011944802467	0.148363121444407
200	40.949865	0.00042171270786358164	0.0027850399446109615	5	100	21	21	100	1.1120025095038098e-7	0.00011651480938419851	4.0310876262941085e-6	0.00014168827681280022	0.1745384561460934
300	60.046731	0.0003899986151889883	0.0006121442369867474	5	100	3	3	100	6.361579877916005e-8	0.00003890627007951555	2.4147632560872756e-6	0.00006201717894809385	0.18156387954174905
400	80.52541	0.00038383197744145986	0.00018963614793104068	6	100	10	10	100	4.27222473936836e-8	0.000016135018875691656	2.425037343090554e-6	0.000051114198421499316	0.18415160368475794
500	100.412468	0.00038201998132777137	0.00006548696863512131	6	100	9	9	100	3.13462252974286e-8	7.652598453388813e-6	2.383852069419355e-6	0.000048287291688795154	0.18528999566324791
600	120.089544	0.00038141668396622	0.000024151961489035426	5	100	9	9	100	2.4329673883831452e-8	4.0313995881913895e-6	2.156946196655558e-6	0.000043326884733920354	0.18585735335511044
700	139.139469	0.00038120254844251544	9.480434698666874e-6	4	100	9	9	100	1.9632982475709772e-8	1.6387061173264456e-6	2.232803820758316e-6	0.00004468613340328447	0.1861522051210065
800	157.787422	0.0003811262596998841	4.253500316387159e-6	4	100	12	12	100	1.6301573764042292e-8	1.3432694711612395e-6	1.5985638781831405e-6	0.00003199948377591306	0.1863341272042243
900	177.01527	0.0003810966212123808	2.2228150012723417e-6	4	100	22	22	100	1.3834141041343051e-8	8.12431334573727e-7	1.328119769687958e-6	0.000026574816908641064	0.18643262775813307
1000	197.210037	0.00038108573582142167	1.4770008443435113e-6	4	112	22	23	100	1.1944302776529346e-8	5.37828465832918e-7	1.0828359698975061e-6	0.000021663396652884545	0.186478466632233
1100	217.670012	0.00038107900673719917	1.0159566526224561e-6	4	112	30	32	100	1.0457582489480588e-8	6.519619611592906e-7	8.760677606182591e-7	0.00001753348062640944	0.18650694681989177
1200	238.681973	0.000381084372434151	1.3835881656767121e-6	3	118	25	36	100	9.262131018113278e-9	7.504155871346143e-7	8.583049360845333e-7	0.000017182493092570836	0.1865223667984644
1300	261.921936	0.0003810770573418845	8.823935469347967e-7	3	139	28	39	100	8.283223385967814e-9	1.9530525700926608e-7	6.43059478193585e-7	0.000012862672395006327	0.18653668564146098
1400	286.20101	0.0003810687791022257	3.1520874345042154e-7	5	145	23	33	100	7.469199351382335e-9	3.9917560876432527e-7	4.809221524957862e-7	9.62672259240415e-6	0.18654738078100713
1500	309.969357	0.00038106922313509844	3.4563172080469183e-7	5	135	38	47	100	6.7833000978603865e-9	4.436581799198251e-7	3.7752399713777325e-7	7.563503153074132e-6	0.1865518432022069
1600	333.396337	0.0003810704991735683	4.3305968358468795e-7	5	133	31	47	100	6.19871818391633e-9	3.7268007831960797e-7	3.177751071090566e-7	6.36641955262495e-6	0.18655342873507955
1700	357.208854	0.00038107334022821865	6.277149593374248e-7	4	131	41	50	100	5.695483199672815e-9	2.916321344576065e-7	3.1372085291013357e-7	6.281190868148568e-6	0.18655607008219546
1800	380.875696	0.0003810786130946861	9.889861781476294e-7	4	137	29	46	100	5.25843918103673e-9	8.01544674091971e-7	3.247765630679185e-7	6.544799479880881e-6	0.18655816247503829
1900	403.781998	0.00038107842785583976	9.76294511441787e-7	4	128	27	48	100	4.875894274023995e-9	7.93415338250442e-7	2.816459896433794e-7	5.688522944653602e-6	0.18655886436245706
2000	427.125155	0.0003810738213812614	6.606812305797244e-7	4	140	22	44	100	4.538697074447738e-9	2.450919486982148e-7	1.7219169330213846e-7	3.452544244498508e-6	0.18655994730291606
2100	450.842175	0.00038106478326113984	4.1433105821639834e-8	5	139	26	51	100	4.239591102667193e-9	2.9345116163276114e-7	1.0041064665885941e-7	2.029540038837308e-6	0.18656125634707982
2200	473.301424	0.00038106592576403833	1.1971185935747077e-7	5	130	28	46	100	3.972754931978845e-9	3.5919794553202457e-7	6.392271254939496e-8	1.3279564887237299e-6	0.18656122840895645
2300	496.544024	0.00038107286132197125	5.949026276085364e-7	4	129	26	51	100	3.733468892264694e-9	2.647224726448714e-7	1.1253218622311689e-7	2.266158679789418e-6	0.18656003292016812
2400	520.456059	0.0003810706264061576	4.417770430853904e-7	5	141	24	48	100	3.5178697298565683e-9	7.243766812609597e-8	6.221690649659194e-8	1.2464447831194977e-6	0.18656094322766462
2500	544.228528	0.0003810706638380445	4.4434169430296253e-7	5	132	24	53	100	3.322767449522532e-9	3.561600405772164e-7	2.0044135995249986e-8	5.36243349257028e-7	0.18656114776375188
2600	568.593379	0.0003810669624392909	1.907398162237474e-7	5	141	18	49	100	3.145506810820367e-9	4.36693798502941e-7	1.2303176717661649e-8	5.012471811285645e-7	0.1865629437873532
2700	593.213137	0.00038106973674992685	3.8082211604818044e-7	5	148	25	46	100	2.9838613533749772e-9	2.5094330627894666e-7	2.698376930027481e-8	5.951655779918648e-7	0.18656298414981223
2800	615.46439	0.00038107266114388144	5.811873964466472e-7	4	128	25	50	100	2.8359514306763834e-9	2.70270852246509e-7	6.357474163873345e-8	1.2999020899078276e-6	0.18656165201409905
2900	637.618131	0.00038106690447313685	1.8676825668235598e-7	5	130	16	52	100	2.7001801786614146e-9	4.474172041582947e-7	1.1528758771630914e-8	5.033359376227848e-7	0.18656233957419588
3000	660.730259	0.0003810781022319134	9.5398434040312e-7	4	134	21	50	100	2.5751830318152965e-9	7.775685848030074e-7	1.1284365872345586e-7	2.3870671188114634e-6	0.18656197611251268
3100	683.435301	0.00038106703020250875	1.9538262302505535e-7	5	128	16	50	100	2.459787578762927e-9	4.265878528015264e-7	1.567226735678828e-8	5.293629962500943e-7	0.18656290969584985
3200	705.814775	0.00038107122953381163	4.831004226970107e-7	5	127	25	47	100	2.352981384867311e-9	1.3149786682988344e-7	6.337712443586861e-9	1.8264262533113143e-7	0.18656212583980172
3300	728.992167	0.0003810693257807194	3.526645005680256e-7	5	132	23	50	100	2.253886008701252e-9	3.956246565508647e-7	2.2671247432522834e-8	6.017583010891157e-7	0.18656251618074535
3400	752.493447	0.00038106704807434286	1.9660711435856924e-7	5	135	23	50	100	2.161735874122979e-9	4.2557129285854084e-7	2.31032846398415e-8	6.281843915325376e-7	0.1865633091652881
3500	774.988638	0.00038106973246486214	3.805285242117206e-7	5	126	29	51	100	2.0758609785917942e-9	2.5744709257350187e-7	1.5720904927448573e-8	4.063714386736597e-7	0.1865623068848123
3600	797.533214	0.0003810702013779823	4.126561753620225e-7	5	127	23	49	100	1.995672654572191e-9	1.405838347373796e-7	1.2793886756891043e-8	2.919541572383029e-7	0.186561383192156
3700	820.72962	0.0003810794675895987	1.0475320223193116e-6	4	128	25	49	100	1.920651777480413e-9	7.49368250078878e-7	8.73305236823316e-8	1.9005791014526052e-6	0.1865615031702726
3800	843.979872	0.0003810646494028965	3.226178866108909e-8	5	127	26	52	100	1.8503389468323444e-9	3.254257250950767e-7	2.6150031233013664e-8	6.159801587297211e-7	0.18656201976093195
3900	867.005331	0.00038107139492619306	4.944323059507035e-7	5	128	20	47	100	1.7843262685552694e-9	1.5424094775936224e-7	2.1340971761009697e-8	4.5383378041678614e-7	0.18656121167971362
4000	889.705932	0.00038107283368118386	5.930088150093931e-7	4	127	27	52	100	1.7222504440711032e-9	2.5026566896855024e-7	2.9409652679323003e-8	6.392213805495247e-7	0.18656081525037665
4100	912.763055	0.0003810644712279273	2.0054104533632456e-8	5	127	25	49	100	1.6637869317098831e-9	3.2927460354365174e-7	2.9273124432571368e-8	6.71705359630807e-7	0.18656161082100006
4200	935.471222	0.0003810790364244482	1.0179906788403118e-6	4	130	28	50	100	1.6086449926250259e-9	8.532553561384042e-7	1.0717992519689024e-7	2.3071755999193626e-6	0.18656209084418618
4300	957.394983	0.00038106788456575237	2.5391944587718815e-7	5	128	20	50	100	1.556563469863475e-9	4.7512243903278207e-7	4.472201648645148e-8	1.0128004914682037e-6	0.18656300503253181
4400	980.360986	0.0003810705474650531	4.3636838174320337e-7	5	127	26	46	100	1.5073071779755254e-9	7.824191890822702e-8	1.2997762487107436e-8	2.714747313157239e-7	0.18656172472549967
4500	1003.663668	0.00038107353108240505	6.407913618905614e-7	4	127	27	54	100	1.460663803311997e-9	2.16932146635462e-7	1.7050280051877463e-8	4.041588501849858e-7	0.18656142868496017
4600	1028.470148	0.0003810657015515747	1.0434990955018748e-7	5	127	23	48	100	1.4164412332927717e-9	3.7142685300477383e-7	4.377575514729362e-8	9.51043954094316e-7	0.18656233899911934
4700	1052.087276	0.0003810780149302921	9.480028570260722e-7	4	130	29	51	100	1.3744652474588191e-9	7.889941125800367e-7	9.328827173310993e-8	2.025732550675479e-6	0.18656271929616175
4800	1074.108315	0.0003810705675765143	4.3774632145224403e-7	5	125	18	48	100	1.3345775148174881e-9	9.394360637954638e-8	1.4101548415393353e-8	2.972656526816851e-7	0.18656085778189718
4900	1097.469826	0.00038107118057156657	4.797457673004213e-7	5	130	29	48	100	1.296633851455748e-9	1.3028190930382613e-7	1.8804316032798805e-8	3.9801293506166364e-7	0.18656246358140197
5000	1122.2457	0.00038107387064369435	6.640564533929209e-7	4	127	27	52	100	1.2605027000903318e-9	1.835605961910021e-7	1.3093946946490169e-8	3.1980473906588035e-7	0.1865618856173757
5100	1144.666955	0.00038106696493018865	1.909104804470111e-7	5	129	18	46	100	1.2260637995066934e-9	4.2707760744812965e-7	3.2733566778165874e-8	7.8165839110949e-7	0.18656303802963428
5200	1167.722221	0.0003810696923462101	3.7777978888652523e-7	5	126	32	52	100	1.1932070169912629e-9	2.5869375999948604e-7	2.0525325049301984e-8	4.852195882427596e-7	0.18656223059413996
5300	1190.583951	0.0003810701654629831	4.101954539305381e-7	5	127	22	48	100	1.161831321104439e-9	1.398521192340959e-7	1.9473701601486047e-8	4.138219869457831e-7	0.18656133320711887
5400	1215.389134	0.00038107943728502345	1.0454556999042383e-6	4	128	27	49	100	1.1318438756495023e-9	7.490653526270007e-7	8.205785038831914e-8	1.8040219584713817e-6	0.18656147708671028
5500	1240.057192	0.0003810646105638409	2.960072507334625e-8	5	127	27	52	100	1.1031592386035236e-9	3.270273695726682e-7	3.050025277333163e-8	6.921365964493338e-7	0.18656196493289043
5600	1264.557096	0.0003810713798214757	4.933974040249733e-7	5	128	21	46	100	1.0756986522007973e-9	1.5557002037782514e-7	2.5096166067721242e-8	5.254798300218707e-7	0.18656116825018523
5700	1287.863366	0.00038107279036723394	5.900411533825064e-7	4	127	29	53	100	1.0493894123856566e-9	2.5040813961818566e-7	2.6506520962081078e-8	5.862955720388294e-7	0.18656075602641478
5800	1313.020351	0.0003810643316569911	1.0491381385120029e-8	5	127	24	48	100	1.0241643075508486e-9	3.3223464891760263e-7	3.485048973792423e-8	7.721415128916897e-7	0.18656156296442672
5900	1337.054791	0.00038106433325525745	1.0600886837143734e-8	5	134	25	49	100	9.999611179073656e-10	3.2881208684769346e-7	3.5059868897009647e-8	7.744644286778683e-7	0.18656267595377152
6000	1360.172019	0.00038107277859577714	5.892346302944946e-7	4	133	19	51	100	9.767221680382536e-10	2.555055441553523e-7	2.6865336995513092e-8	5.949635416116826e-7	0.18656148657858862
6100	1382.982982	0.00038106449200128327	2.1477394061979377e-8	5	127	25	49	100	9.543939262103684e-10	3.253053256973594e-7	3.136608922575782e-8	7.066513824046094e-7	0.18656209485769382
6200	1408.433629	0.0003810714029748476	4.949837606945007e-7	5	129	29	52	100	9.32926644885241e-10	1.553184276624573e-7	2.4934953436568943e-8	5.22326119512592e-7	0.18656136905087423
6300	1432.535276	0.0003810702492688662	4.1593742629219485e-7	5	134	28	48	100	9.122740376085148e-10	1.4150874786292115e-7	2.3252142910453495e-8	4.860962720418589e-7	0.18656134138275599
6400	1455.423227	0.000381079409689111	1.0435649619199188e-6	4	128	23	48	100	8.923929880876976e-10	7.491253087650498e-7	8.213832315068363e-8	1.8055111132958397e-6	0.18656143367432282
6500	1479.001092	0.00038106458865095217	2.809936029163353e-8	5	127	26	52	100	8.732432878074506e-10	3.2640490903471096e-7	3.043934516166061e-8	6.90768889130252e-7	0.18656196049545729
6600	1502.600017	0.00038106680832550446	1.8018068755770501e-7	5	134	19	50	100	8.547873989945589e-10	4.4317942386978663e-7	3.7267294993172276e-8	8.671496480912654e-7	0.18656299639374263
6700	1526.924416	0.00038107799384632355	9.465582858304264e-7	4	133	26	51	100	8.369902401429427e-10	7.749430700037304e-7	9.123513251253075e-8	1.9824420605854852e-6	0.1865619809171196
6800	1550.63489	0.0003810668876226583	1.856137436761237e-7	5	127	21	49	100	8.198189916524389e-10	4.316595369464448e-7	3.323906683725739e-8	7.926311762235225e-7	0.18656254093390304
6900	1573.506231	0.00038106696371057066	1.9082691814141587e-7	5	124	24	54	100	8.032429194318324e-10	4.5331413637018754e-7	3.530569616083093e-8	8.391010539818275e-7	0.18656195252187133
7000	1596.701794	0.0003810711660071943	4.787478871992606e-7	5	128	22	49	100	7.872332145736601e-10	1.368057924055425e-7	1.9687976214221762e-8	4.1684815916639615e-7	0.18656174935986697
7100	1620.925529	0.0003810727358789668	5.863078817734166e-7	4	126	26	51	100	7.717628474314459e-10	2.5711096377055085e-7	2.73870695926057e-8	6.050840272549859e-7	0.18656107833959398
7200	1644.061294	0.000381064342835962	1.125731021398408e-8	5	126	26	47	100	7.568064346241132e-10	3.2987769630722816e-7	3.4681402068522795e-8	7.680749665861912e-7	0.18656184635546896
7300	1667.473351	0.00038107267971466133	5.824597761529938e-7	4	130	30	51	100	7.423401176615192e-10	2.46766569308339e-7	2.601105001871466e-8	5.757808862394076e-7	0.18656077068724744
7400	1690.653341	0.00038106971152900357	3.7909410079344846e-7	5	132	20	50	100	7.283414520328141e-10	2.788543166840421e-7	2.3999398463491826e-8	5.551109624004065e-7	0.1865615257644721
7500	1713.018523	0.00038107073875666463	4.494747545416544e-7	5	127	19	51	100	7.147893057286419e-10	3.8595337103262616e-7	4.61217698623073e-8	9.999235304282539e-7	0.18656157375012197
7600	1735.165068	0.0003810707240246477	4.484653882425576e-7	5	126	22	51	100	7.016637662815615e-10	3.896329432852893e-7	4.618819011832437e-8	1.0025733853717385e-6	0.18656153986063145
7700	1757.497577	0.0003810738291321506	6.612122838876889e-7	4	128	23	50	100	6.889460555086382e-10	1.8257980722465733e-7	1.2933220945201888e-8	3.166112247112483e-7	0.1865615396849214
7800	1779.676726	0.00038107937778958194	1.0413793610098399e-6	4	127	21	47	100	6.766184512277624e-10	7.492560382209389e-7	8.180551008185544e-8	1.7995113788780437e-6	0.18656140366999385
7900	1801.593943	0.0003810645566061736	2.5903807592086767e-8	5	127	26	51	100	6.646642152964714e-10	3.268730517812669e-7	3.074905980368828e-8	6.96453777005422e-7	0.1865618916596014
8000	1824.138977	0.00038107894152943685	1.0114889332307436e-6	4	129	31	49	100	6.530675273902167e-10	8.529239967404109e-7	1.0502205314833081e-7	2.2670094845880037e-6	0.1865619391910625
8100	1846.397998	0.00038106566704124313	1.0198542912620376e-7	5	126	27	51	100	6.418134239973044e-10	3.71948055460751e-7	4.4747852223116006e-8	9.69171536619687e-7	0.1865621745707177
8200	1868.570936	0.0003810704446963709	4.293271704180025e-7	5	130	25	50	100	6.308877421611326e-10	8.47055961803421e-8	1.4495202761966361e-8	3.020254944015059e-7	0.1865611210035442
8300	1891.057492	0.00038106704738109776	1.9655961656871792e-7	5	127	34	55	100	6.202770675477077e-10	4.481164129084732e-7	3.417111506424562e-8	8.172358052676858e-7	0.18656237142578747
8400	1913.682007	0.0003810645535855069	2.569684616874369e-8	5	126	30	52	100	6.099686864585062e-10	3.274969747412565e-7	3.055941976358537e-8	6.93401415472654e-7	0.18656178419676814
8500	1936.666654	0.000381071336263155	4.904129992991629e-7	5	128	20	45	100	5.999505414461865e-10	1.5596155696577692e-7	2.518292397310032e-8	5.272531376721903e-7	0.18656101763304742
8600	1960.980344	0.0003810794887511205	1.048981907087415e-6	4	128	31	53	100	5.902111902240112e-10	7.329650565711648e-7	8.06196194988693e-8	1.7711710796564396e-6	0.186560731099679
8700	1984.212721	0.0003810641785319974	0.0	5	127	25	51	100	5.807397675896063e-10	3.330133778525757e-7	3.532847730679115e-8	7.811135854377168e-7	0.18656130651225286
8800	2007.888423	0.000381073998468865	6.728144136935013e-7	4	134	17	51	100	5.715259501102812e-10	1.9015160735158522e-7	1.3079811025577766e-8	3.2340410690701147e-7	0.1865609082669613
8900	2032.795345	0.0003810779771936447	9.454173250979809e-7	4	127	21	53	100	5.625599233409192e-10	7.697250058519463e-7	9.068575203961451e-8	1.970289022917693e-6	0.18656135743952548
9000	2055.9627	0.0003810669043796927	1.8676185434391297e-7	5	128	18	49	100	5.538323513667662e-10	4.3024906825163585e-7	3.322565793602622e-8	7.916388057972713e-7	0.18656278625110984
9100	2078.95214	0.0003810695999056295	3.7144620895991657e-7	5	126	30	52	100	5.453343484825667e-10	2.586145938145764e-7	2.0677692095253314e-8	4.877584323087801e-7	0.1865620734270865
9200	2101.376865	0.00038107113142472855	4.7637846449046127e-7	5	127	23	49	100	5.37057452836661e-10	1.497694102802795e-7	2.0654599545521908e-8	4.3940399316580205e-7	0.18656119668476967
9300	2124.395185	0.000381067812171967	2.4895937506343243e-7	5	128	31	53	100	5.289936018840996e-10	4.744665556066525e-7	4.642248726806734e-8	1.0426588330085686e-6	0.18656275065372563
9400	2146.901883	0.00038106932466717725	3.525882060646266e-7	5	125	28	51	100	5.211351095067317e-10	3.414018464363306e-7	3.649827533179126e-8	8.058566011569508e-7	0.18656169691774244
9500	2170.656768	0.00038106459373761205	2.8447873538827228e-8	5	144	19	47	100	5.134746446707489e-10	2.586610531458804e-7	1.825694169011666e-8	4.4747280181600297e-7	0.18656415512744254
9600	2193.580575	0.0003810739413648159	6.689019214014221e-7	4	127	17	55	100	5.060052115034729e-10	1.9202161793454785e-7	1.2933157707197624e-8	3.221473716575996e-7	0.1865610909057196
9700	2216.28856	0.00038107110719088076	4.747180788577952e-7	5	131	25	50	100	4.987201306813836e-10	1.3469429785634493e-7	1.9523242671844686e-8	4.130440117523902e-7	0.18656194382150987
9800	2239.396144	0.0003810691676856106	3.41832591019398e-7	5	132	23	50	100	4.916130220306226e-10	3.976962852312357e-7	3.3560028052628506e-8	7.801746781612496e-7	0.18656233842057393
9900	2262.916065	0.0003810779174220725	9.413220670695163e-7	4	133	25	52	100	4.846777882495623e-10	7.746523310622062e-7	9.115316159218408e-8	1.9808194721681323e-6	0.18656186768545058
10000	2286.074527	0.00038107142540298386	4.9652042773877e-7	5	128	32	49	100	4.779085996706105e-10	1.7515350343979587e-7	3.212176588946233e-8	6.658842897307346e-7	0.18656155495760096


==> aux2_radon_sliding_fb_log_summary.csv <==
iter,value_min,value_max,value_confmax,value_confmin,value_mean,relative_value_min,relative_value_max,relative_value_confmax,relative_value_confmin,relative_value_mean,discrepancy_min,discrepancy_max,discrepancy_confmax,discrepancy_confmin,discrepancy_mean,aux_discrepancy_min,aux_discrepancy_max,aux_discrepancy_confmax,aux_discrepancy_confmin,aux_discrepancy_mean,joint_discrepancy_min,joint_discrepancy_max,joint_discrepancy_confmax,joint_discrepancy_confmin,joint_discrepancy_mean,n_spikes_min,n_spikes_max,n_spikes_confmax,n_spikes_confmin,n_spikes_mean
0,0.014966897227035888,0.014984183306200388,0.014975612021664681,0.01497332575869016,0.01497446889017742,1.0,1.0,1.0,1.0,1.0,0.0008404131500183645,0.003470421111680703,0.003233158168312763,0.002925786817439868,0.0030794724928763155,0.0,1.5899003276961254e-17,8.04766073906596e-18,6.118339306373807e-18,7.083000022719884e-18,0.0008404131500183645,0.003470421111680703,0.003233158168312763,0.002925786817439868,0.0030794724928763155,0.0,0.0,0.0,0.0,0.0
1,0.014371501934024197,0.014837959797608642,0.014481296444561488,0.014429575658959479,0.014455436051760483,0.9596008687300028,0.9903427502314367,0.9661744590150636,0.9626303721509932,0.9644024155830284,0.0008358188249998164,0.0033921077963246383,0.0031630970874687095,0.002864722487324497,0.003013909787396603,3.579728511175723e-7,5.433465230617566e-6,2.2755374340874944e-6,1.8768902324210486e-6,2.0762138332542715e-6,0.0008358264907744235,0.0033925498651701086,0.00316339609617048,0.0028649827058603323,0.0030141894010154062,1.0,1.0,1.0,1.0,1.0
2,0.013802835723521792,0.014693698767576424,0.014008725950419838,0.013908381773574877,0.013958553861997357,0.9210429158194191,0.9808002123825805,0.9337645914837984,0.9268836245554297,0.9303241080196141,0.000831258839028002,0.003315726918212277,0.003095129724966548,0.002805461324428705,0.0029502955246976264,7.490261091317992e-7,1.0367341671362309e-5,4.750971823844079e-6,4.000509058918255e-6,4.375740441381167e-6,0.0008312925847578564,0.0033173903073626713,0.003096431219594527,0.002806593969921022,0.0029515125947577746,1.0,2.0,1.4696057625427996,1.2803942374572004,1.375
3,0.013259510940675725,0.01455525950344589,0.01355532574365631,0.013409156573680244,0.013482241158668277,0.8842098526395314,0.9713581770985865,0.9026690179187277,0.8926441950715319,0.8976566064951298,0.0008267287927199147,0.0032411178286165902,0.0030285845800098214,0.002747420915890272,0.0028880027479500467,1.008346268663806e-6,1.4951160279901464e-5,6.871383561680278e-6,5.808478890216566e-6,6.339931225948422e-6,0.0008267902835253208,0.003244617731188322,0.003031358598166452,0.002749837790573408,0.00289059819436993,1.0,3.0,2.002351307494996,1.7861102309665422,1.8942307692307692
4,0.01274004015487528,0.014419003779452558,0.013120091089644353,0.012930746738388932,0.013025418914016642,0.8489043363254447,0.9620174365983903,0.8728191930865015,0.8598324680603984,0.8663258305734499,0.000822343975936895,0.0031684799140242643,0.0029638740356585686,0.0026909597552570576,0.002827416895457813,1.6747991423122603e-6,1.9868990793999952e-5,9.31973362903401e-6,7.899052350665171e-6,8.609392989849591e-6,0.0008225145044170404,0.0031746507894992453,0.0029690665523927668,0.0026954882938474488,0.0028322774231201078,1.0,4.0,2.3089752991127757,1.9987170085795316,2.1538461538461537
5,0.012243367007080024,0.014284123538312163,0.01270255451943771,0.012472589903913523,0.012587572211675616,0.8152104016210967,0.9527709895929202,0.8441832168430486,0.8284098870974826,0.8362965519702656,0.0008179619448752851,0.0030975141897138605,0.002900582918099397,0.002635712615835508,0.0027681477669674525,2.1761458395572665e-6,2.3585678945508557e-5,1.1276068187667193e-5,9.578796516325553e-6,1.0427432351996373e-5,0.000818251369895377,0.003106743799716381,0.002908334247265168,0.002642477927018206,0.002775406087141687,1.0,5.0,2.3617104423204682,2.022904942294917,2.1923076923076925
6,0.011768634937405492,0.014150711794563897,0.012301752708616066,0.012033566413977367,0.012167659561296717,0.78302309539504,0.9436252125091464,0.8166949822086216,0.7982996671214635,0.8074973246650425,0.0008136356746311447,0.0030290919843812985,0.0028393734117978463,0.0025822506880152428,0.0027108120499065446,2.959847926268549e-6,2.7433305424377524e-5,1.3384281017069245e-5,1.13973294361361e-5,1.2390805226602673e-5,0.0008141738641145032,0.0030417543299426863,0.0028504954751090413,0.002591971687077012,0.0027212335810930265,1.0,6.0,2.475531289777539,2.120622556376307,2.298076923076923
7,0.011315600860887324,0.014018559923441939,0.011917111686216078,0.011613031078930358,0.011765071382573218,0.7523423042907273,0.9345658034906601,0.7903151591888531,0.7694575870475242,0.7798863731181886,0.0008093115573763049,0.0029623794439013716,0.0027800208132191485,0.002530373071845805,0.002655196942532477,3.5322177174566766e-6,3.331904738841364e-5,1.574253890668835e-5,1.3392357748035505e-5,1.4567448327361929e-5,0.0008100820039373863,0.0029786778964037406,0.0027957797378296563,0.002544119257840344,0.0026699494978350002,1.0,6.0,2.7553713573066685,2.436936335001024,2.5961538461538463
8,0.010880932027901583,0.013887964692640137,0.011547378389391764,0.011209486964367089,0.011378432676879427,0.722820951122215,0.9256131068572141,0.764957797764773,0.7417808150897658,0.7533693064272694,0.0008050440834166742,0.0029006144486749363,0.00272275069455208,0.0024802767330919105,0.002601513713821995,4.274684324449129e-6,3.860724106277299e-5,1.8598346645589377e-5,1.5785286881834015e-5,1.7191816763711696e-5,0.0008061781867872401,0.002935045577657193,0.0027452301344886073,0.0024998352683831488,0.002622532701435878,2.0,6.0,3.1410476143647643,2.8204908471736974,2.980769230769231
9,0.010466135911630642,0.013758640074296714,0.011192333208243104,0.01082271727407188,0.011007525241157492,0.6947140301790173,0.9167475145369095,0.7406078399761762,0.7152545962917174,0.7279312181339468,0.0008007690694010268,0.0028393469687871555,0.0026668807845148346,0.002431383879450791,0.0025491323319828127,4.8186249402062815e-6,4.4662480065375345e-5,2.033736576867067e-5,1.71470956785984e-5,1.8742230723634535e-5,0.000802217562224129,0.002873470045582522,0.002694507699664693,0.002455435608547351,0.002574971654106022,2.0,6.0,3.3496236908878347,2.996530155266011,3.173076923076923
10,0.010062468258864532,0.013630426756837113,0.010849603336318053,0.010449923724322959,0.010649763530320506,0.6672866895758395,0.907958105241209,0.7171025089067566,0.6896870824525303,0.7033947956796435,0.0007966487837523218,0.002794507683976018,0.002620779196246126,0.0023907846693290084,0.002505781932787567,5.781930448586308e-6,6.566661864537796e-5,2.7250104108468647e-5,2.2826218372092976e-5,2.503816124028081e-5,0.0007992734521874161,0.0028994514201027485,0.002671124147756591,0.0024341953023574443,0.0025526597250570176,1.0,2.0,1.8087849413352222,1.6335227509724703,1.7211538461538463
20,0.006864857729199579,0.01242173366561968,0.00806036994557909,0.007446457668466465,0.007753413807022778,0.45026726430853853,0.8250985513189497,0.5258117962998797,0.4836993839505769,0.5047555901252283,0.0007556178637917959,0.002287147137221746,0.0021648935493788087,0.0019905833882643193,0.002077738468821564,1.1324254295955809e-5,0.00010894524840120452,4.34236075609619e-5,3.677236224614048e-5,4.009798490355119e-5,0.000764423898665035,0.0027576902395195983,0.0023150752013098882,0.002120527168104939,0.0022178011847074136,1.0,3.0,2.0594493398052403,1.9213198909639906,1.9903846153846154
30,0.004739526469128677,0.01133290256547178,0.006118599833187326,0.005399297344025303,0.005758948588606315,0.30550294503683134,0.7504558981007822,0.39264484715384207,0.343300889525167,0.36797286833950454,0.0007169454018610877,0.0019070665475265276,0.0017735760016446714,0.001646131906706173,0.0017098539541754222,1.528331072717465e-5,8.169629134661022e-5,4.086698432506471e-5,3.5676760878377064e-5,3.827187260172089e-5,0.0007345494995639222,0.002224188664072446,0.0019319001952710691,0.0017854532070284753,0.0018586767011497722,1.0,3.0,2.1470279530681777,2.0068182007779765,2.076923076923077
40,0.0033219108043833333,0.01034976383242988,0.004754908762471403,0.003997856162932831,0.004376382462702117,0.2091217017168888,0.6830587751624063,0.29912487746629135,0.24719028723513695,0.27315758235071413,0.0006813924280017124,0.00152775381225035,0.001456924258850402,0.0013664705147219947,0.0014116973867861983,1.3116156744365057e-5,5.731338977711383e-5,3.26323718652981e-5,2.9381041881437726e-5,3.100670687336791e-5,0.0007118103102361571,0.0017185358151280503,0.0015745731252045502,0.0014754862370265009,0.0015250296811155255,2.0,3.0,2.11627018230985,2.018345202305535,2.0673076923076925
50,0.0023731398726201053,0.009459693849939343,0.003787871779134376,0.0030350558385508096,0.0034114638088425927,0.1449349086419265,0.622041795546452,0.2328085726337207,0.18116405312888975,0.20698631288130523,0.0006548918670500137,0.0012645873348417949,0.0012069658910396418,0.0011441375495454369,0.0011755517202925393,1.4233605107593341e-5,5.529921955454821e-5,3.127734922012362e-5,2.828228025220955e-5,2.9779814736166588e-5,0.0006988828642463655,0.0014633565996900863,0.0013315337987095186,0.0012617497403911596,0.001296641769550339,2.0,4.0,3.1508399327653303,2.9453139133885156,3.048076923076923
60,0.0017190965637799058,0.008644344618577392,0.0030817125630175097,0.00235573660630738,0.002718724584662445,0.10101122429252031,0.5661471485989293,0.1843832399068234,0.13458126146701202,0.1594822506869177,0.0006179349631062937,0.0010868769087049614,0.0010248491799881383,0.0009798529805555014,0.0010023510802718199,1.3369315918371607e-5,7.273867079865122e-5,3.592764257988764e-5,3.102799322944926e-5,3.347781790466845e-5,0.0006701685187333567,0.001475307694831477,0.001215734990573624,0.0011463128937806285,0.0011810239421771263,2.0,4.0,2.731185091457834,2.4803533700806275,2.605769230769231
70,0.0012654880017781013,0.007909651970547412,0.0025545626475671095,0.00186644723387009,0.0022105049407185997,0.07089711811167018,0.5157817535056132,0.14823376336925842,0.10103250554838586,0.12463313445882214,0.0005877986395024483,0.0009214181177826565,0.0008618928234123933,0.0008321063277325947,0.000846999575572494,1.4480503109162582e-5,5.2615296678244034e-5,3.174242685033044e-5,2.9065879778825116e-5,3.0404153314577778e-5,0.0006426788050923784,0.0012246400453755997,0.0010410331400870973,0.0009951894035155186,0.001018111271801308,2.0,4.0,2.4897403060760466,2.2410289246931843,2.3653846153846154
80,0.0009578799661499273,0.007245945965516585,0.0021610285311060304,0.0015171666743418518,0.0018390976027239411,0.050222865510023154,0.47028270671534245,0.12124728324660548,0.0770847311197194,0.09916600718316244,0.0005593385137739714,0.0007609221726799031,0.0007186020923789745,0.0007014020287549095,0.000710002060566942,1.153339318352946e-5,4.2498820957955525e-5,2.5326174046741396e-5,2.2972381447702597e-5,2.4149277747221996e-5,0.0006134464058139594,0.0009343945079027519,0.0008460923887636372,0.0008237660834386631,0.0008349292361011501,2.0,4.0,3.082264067499099,2.8985051632701317,2.9903846153846154
90,0.0007451603213241652,0.0066414204312644455,0.0018628891721670254,0.001266102373560315,0.0015644957728636701,0.03591369801005291,0.4288406595433057,0.10080196806138651,0.05987404876068424,0.08033800841103537,0.000534739653473801,0.0006877519655283079,0.0006080401255458661,0.0005959247033561834,0.0006019824144510248,1.0619532811729544e-5,3.7962810757998084e-5,2.3010391972137153e-5,2.084060978416397e-5,2.192550087815056e-5,0.0006018855981954152,0.000790163198121552,0.0007279649191921097,0.0007134437992074887,0.0007207043591997992,2.0,4.0,3.3148596523301745,3.127448039977518,3.2211538461538463
100,0.0005976707351998572,0.0060860181190916405,0.0016325762658257147,0.001082608425391275,0.0013575923456084949,0.026046612220646238,0.3907661572826228,0.08500726672153489,0.04729771283692888,0.06615248977923188,0.0004770444704596696,0.0006271007080034503,0.0005189356485147377,0.0005060189076468975,0.0005124772780808176,9.58197408402107e-6,3.4630452712665646e-5,2.0313726138494884e-5,1.8217385805623866e-5,1.9265555972059375e-5,0.0005521027260115732,0.0007413351427371499,0.0006268352516464639,0.0006109764144826529,0.0006189058330645584,3.0,4.0,3.52951136983493,3.335873245549685,3.4326923076923075
200,0.00022641251294245376,0.002713338001893835,0.000743034319396438,0.0005139332348747003,0.0006284837771355691,0.0019388317805135798,0.1595587713348769,0.0239434450709591,0.008406918650006145,0.016175181860482623,9.866190525837444e-5,0.00031740647018444813,0.0001514356976429528,0.00012709559931158146,0.00013926564847726713,2.4761316424180126e-6,3.274304674824817e-5,8.298038493159226e-6,5.529127028216555e-6,6.91358276068789e-6,0.00012337975372009774,0.0004529178159553705,0.0001946948390169722,0.00016065183149243186,0.00017767333525470203,3.0,6.0,5.248992516432261,4.981776714336969,5.115384615384615
300,0.00019782243675042004,0.0014045405578408054,0.000534459174259073,0.00042880415877788794,0.0004816316665184805,0.0003066009546502828,0.06983676235111037,0.009462120087191451,0.0027631477485785144,0.0061126339178849826,3.0031971306678057e-5,0.00019798351137171582,6.401092514278961e-5,4.6492873804880586e-5,5.52518994738351e-5,8.132152943748525e-7,1.5193086674574576e-5,4.708597390247011e-6,3.4055323280032706e-6,4.057064859125141e-6,4.4071260426695636e-5,0.0002495605318258235,9.724186068754994e-5,7.722646978552035e-5,8.723416523653515e-5,3.0,8.0,5.821182453198944,5.3134329314164415,5.5673076923076925
400,0.00019175918661521772,0.0008799030163533688,0.00046474090017970866,0.00040140631616121617,0.0004330736081704624,5.15753485173335e-5,0.03387127783366833,0.0043975622675065445,0.0011736689465204695,0.002785615607013507,1.1048097781144965e-5,0.00012891250211848328,3.296397632879401e-5,2.0984151143136676e-5,2.6974063735965344e-5,7.453902985425362e-7,1.42881615465669e-5,3.7958855137353743e-6,2.8438615767510797e-6,3.319873545243227e-6,2.460453752042564e-5,0.00019039556728493644,7.11704727232985e-5,5.7800132793772095e-5,6.44853027585353e-5,3.0,10.0,6.587267167786666,6.008886678367181,6.298076923076923
500,0.0001898939420244164,0.0007592963139790069,0.00043774696988555043,0.0003879491148892497,0.00041284804238740007,1.1849311806986407e-5,0.01803700691751091,0.002239151253313039,0.0005605759406650852,0.001399863596989062,4.844455072973665e-6,8.636115928340943e-5,1.9265704535976095e-5,1.0946117812897047e-5,1.5105911174436572e-5,6.29580440682251e-7,6.7405718948965905e-6,3.1088556516951156e-6,2.5120944036529317e-6,2.8104750276740237e-6,1.8626590840550307e-5,0.000107387417352251,5.721902844115957e-5,4.843224396104374e-5,5.282563620110166e-5,4.0,12.0,6.709025978134625,6.060204791096145,6.384615384615385
600,0.00018926263642576278,0.0007588524279964657,0.0004262984321205059,0.0003804720933372254,0.00040338526272886566,4.364482950320171e-6,0.009871191811574033,0.0012131323526383751,0.0002899151366797967,0.000751523744659086,1.945680112120157e-6,6.151094498388522e-5,1.2233292070954214e-5,6.341784143829763e-6,9.287538107391988e-6,5.160595708311737e-7,5.488694320329291e-6,2.664078902232643e-6,2.183834683082406e-6,2.4239567926575245e-6,1.4877898452019503e-5,8.243890396537338e-5,4.750371021545596e-5,4.098979661211082e-5,4.424675341378339e-5,3.0,12.0,6.905751405962814,6.286556286344878,6.596153846153846
700,0.00018903600384200135,0.0007587000461950161,0.00042094539173497,0.00037624436062833316,0.0003985948761816516,2.3035034994658814e-6,0.005715504650332494,0.0006882335701384344,0.0001583981532871954,0.00042331586171281494,8.075956437157868e-7,4.442910228074883e-5,8.200126509258638e-6,3.936349777794986e-6,6.068238143526812e-6,4.315059207388672e-7,5.067304871519644e-6,2.3456120166434575e-6,1.8951418718150215e-6,2.1203769442292396e-6,1.2342709700607818e-5,6.734043469038581e-5,4.013456642844627e-5,3.466169817954384e-5,3.7398132303995054e-5,4.0,11.0,6.808549178117342,6.229912360344196,6.519230769230769
800,0.00018894578692378724,0.0007586458550061057,0.0004182380685475641,0.00037385095721352823,0.00039604451288054616,1.225498119228975e-6,0.0034278041398442495,0.00040629995449565964,9.086427593705377e-5,0.0002485821152163567,3.6806274682887016e-7,3.300224341533176e-5,5.74763675294614e-6,2.5714392452904497e-6,4.159537999118295e-6,3.71303578770408e-7,5.657373625314149e-6,2.1332573561859266e-6,1.6420364997411874e-6,1.887646927963557e-6,1.0577972270471983e-5,6.419149463407477e-5,3.4714040196209554e-5,2.9389935019852342e-5,3.205198760803095e-5,4.0,11.0,6.7976802283928635,6.221550540837907,6.509615384615385
900,0.0001889063620666488,0.0007586284000408133,0.00041674726504810627,0.00037244299421972246,0.00039459512963391436,6.164839901714566e-7,0.002074908282367435,0.0002448880364866226,5.367188610755599e-5,0.00014927996129708929,7.349775547054773e-8,2.6657884082486786e-5,4.185932391651929e-6,1.7478196428741112e-6,2.9668760172630203e-6,3.250924667619208e-7,5.980792164270813e-6,1.916192164216254e-6,1.4041802981633034e-6,1.6601862311897787e-6,9.240781931800147e-6,6.422179800114962e-5,3.006888226539024e-5,2.4812924237148964e-5,2.74409032512696e-5,4.0,12.0,6.765481026721075,6.138365127125078,6.451923076923077
1000,0.00018888739665075087,0.0007586197050368085,0.00041590781310069146,0.0003716181045449856,0.00039376295882283854,3.428569970771493e-7,0.0012949023538210806,0.00015178597268295115,3.274389963750675e-5,9.226493616022895e-5,6.516236395361433e-8,1.903530375192074e-5,3.035845009718997e-6,1.2133046773120417e-6,2.1245748435155194e-6,2.8635670182615345e-7,5.663342609283753e-6,1.6724327748040021e-6,1.183440292123626e-6,1.427936533463814e-6,8.128294428793411e-6,5.9746863850253916e-5,2.5675988108775937e-5,2.0774071578878158e-5,2.3225029843827048e-5,4.0,12.0,6.771614622152557,6.151462300924367,6.461538461538462
1100,0.00018887733769504857,0.0007586139537973884,0.00041540789223587065,0.00037111458546962224,0.00039326123885274645,1.9593406500317472e-7,0.0008654533388322312,9.543688449816672e-5,2.0346419391737137e-5,5.789165194495193e-5,2.0607856511855107e-8,1.65238790978012e-5,2.3258789716918024e-6,8.888216965340711e-7,1.6073503341129367e-6,2.5907060568501225e-7,5.7545285386646935e-6,1.4792759554458107e-6,9.988106253902617e-7,1.2390432904180362e-6,7.3452768978940595e-6,5.930846471934017e-5,2.2127418686597365e-5,1.7381337276191884e-5,1.9754377981394625e-5,3.0,12.0,6.741068133289115,6.105085712864732,6.423076923076923
1200,0.0001888715406958987,0.0007586148770055178,0.00041509572009372015,0.0003707958094106356,0.0003929457647521779,9.584975917889979e-8,0.0005416978711194281,5.983905281659166e-5,1.2715647663738185e-5,3.627735024016492e-5,3.3189751877712307e-8,1.2152497649789226e-5,1.7675228506949153e-6,6.360808798771869e-7,1.201801865286051e-6,2.319805796864628e-7,5.255993876356318e-6,1.2804761848664157e-6,8.370694705534843e-7,1.05877282770995e-6,5.667791481541161e-6,5.3946550973696587e-5,1.8864501347361918e-5,1.4499746806374541e-5,1.668212407686823e-5,4.0,12.0,6.6107664401594946,6.00461817522512,6.3076923076923075
1300,0.00018886797414305193,0.0007586129276449047,0.00041490978684325514,0.000370604070923294,0.00039275692888327457,5.274423806635449e-8,0.0003666434897325017,3.849334939573684e-5,8.186494282792892e-6,2.3339921839264866e-5,3.4729261590704664e-8,9.36134616482815e-6,1.380758490180699e-6,5.0271960255105e-7,9.417390463658745e-7,1.8649061684308017e-7,4.810833760513812e-6,1.1146719630431065e-6,7.054918328403798e-7,9.100818979417431e-7,3.7537181649879436e-6,4.894126235225577e-5,1.6177092872976885e-5,1.2173171488000356e-5,1.4175132180488621e-5,3.0,12.0,6.61628456901079,5.979869277143057,6.298076923076923
1400,0.00018886567069483634,0.000758613352680958,0.00041479254495822604,0.0003704825600747335,0.00039263755251647977,3.965597287652265e-8,0.00023504938376762524,2.4964766417808707e-5,5.357040987769873e-6,1.516090370278929e-5,2.58341407320499e-8,8.380039287109721e-6,1.111147865108536e-6,3.992348916781109e-7,7.551913783933234e-7,1.182265242235028e-7,4.282968098751597e-6,9.605143173087066e-7,5.902581370156894e-7,7.75386227162198e-7,2.401070537456532e-6,4.343523109529773e-5,1.3758430154084303e-5,1.0135104556792615e-5,1.1946767355438459e-5,4.0,13.0,6.7204798951207385,6.08721241257157,6.403846153846154
1500,0.00018886415031664418,0.0007586097690632401,0.00041471765168826135,0.0003704046673138404,0.00039256115950105086,3.320141135607917e-8,0.00015200438358222305,1.6303600205048703e-5,3.55017995410829e-6,9.926890079578497e-6,2.6276210175176297e-8,6.388941823072488e-6,9.007393691079568e-7,3.2556944219409443e-7,6.131544056510256e-7,6.049885230216095e-8,3.853186009169021e-6,8.277989070135856e-7,4.959867116876146e-7,6.618928093506001e-7,1.2390878605046556e-6,3.895675235761633e-5,1.1744135337045483e-5,8.504378209608246e-6,1.0124256773326865e-5,4.0,13.0,6.561053855059102,5.938946144940898,6.25
1600,0.00018886312299376486,0.0007586119838308441,0.00041466928424333785,0.00037035422386073836,0.0003925117540520381,8.951269156750329e-9,0.0001000223512648921,1.070850960930948e-5,2.375388415773215e-6,6.5419490125413476e-6,1.2789299576434002e-8,5.027644638415473e-6,7.292174192650402e-7,2.6836487067084923e-7,4.987911449679447e-7,5.950657481711509e-8,3.461550108505354e-6,7.095600569936618e-7,4.155360655853072e-7,5.625480612894845e-7,9.054807449699016e-7,3.491420528311194e-5,1.0002366494726569e-5,7.132092717350462e-6,8.567229606038515e-6,4.0,13.0,6.640731932089838,5.955421914064009,6.298076923076923
1700,0.00018886241791285974,0.0007586122459942216,0.0004146374641575927,0.00037032102300503154,0.0003924792435813121,0.0,6.361086007708939e-5,7.013622413202727e-6,1.6153753390239349e-6,4.314498876113331e-6,2.410763408867804e-8,4.0797891761825525e-6,5.852017085318441e-7,2.266556147588307e-7,4.059286616453374e-7,3.0588118657993286e-8,3.0611123698960957e-6,6.216169008625487e-7,3.556579027182225e-7,4.886374017903856e-7,5.096450003388596e-7,3.082565775215443e-5,8.653824312729017e-6,6.070096341980338e-6,7.361960327354677e-6,3.0,13.0,6.6177761026891275,5.959146974233949,6.288461538461538
1800,0.00018886192783715974,0.0007586125067406801,0.000414617015150238,0.0003702996353900244,0.0003924583252701312,2.4890579163509724e-8,4.1343058855465295e-5,4.642588982027774e-6,1.1200313928474383e-6,2.881310187437606e-6,2.4852321338095576e-8,3.2577842565116545e-6,4.873920837646351e-7,2.0068892703852677e-7,3.4404050540158095e-7,1.7069429403612222e-8,2.752803703926706e-6,5.408712453827588e-7,3.0216085018558006e-7,4.2151604778416943e-7,3.53268081765947e-7,2.7677464734693294e-5,7.432341044002664e-6,5.1234739233833355e-6,6.277907483693e-6,3.0,13.0,6.588200545597758,5.911799454402242,6.25
1900,0.00018886157098461557,0.0007586109219321221,0.00041460365599459457,0.0003702856723108153,0.00039244466415270493,0.0,2.6966562783659405e-5,3.0992809642259114e-6,7.913715458322166e-7,1.945326255029064e-6,6.613235102978683e-9,2.6493907953023164e-6,4.035880928413321e-7,1.7384078777175726e-7,2.8871444030654467e-7,1.4261676107426608e-8,2.362733002819809e-6,4.5905156231248493e-7,2.5187693446526535e-7,3.5546424838887514e-7,3.0485657444853063e-7,2.3740001485249132e-5,6.278751108325233e-6,4.272818897095145e-6,5.275785002710189e-6,4.0,11.0,6.609283974502337,5.98686987165151,6.298076923076923
2000,0.0001888613226374985,0.0007586108840340262,0.0004145951722610757,0.00037027676949282184,0.0003924359708769488,2.222471342072105e-9,1.7301583624490782e-5,2.1118011890021182e-6,5.877051219820533e-7,1.3497531554920857e-6,1.0767548010719337e-8,1.9468729427347586e-6,3.2845904773947485e-7,1.4919814427690405e-7,2.3882859600818945e-7,1.053595634244593e-8,2.0528993532513913e-6,3.9637001453249525e-7,2.1475402738851875e-7,3.05562020960507e-7,1.6054883605483139e-7,2.061177037911099e-5,5.3890961665723025e-6,3.6340787575925465e-6,4.5115874620824245e-6,4.0,11.0,6.521648278677656,5.920659413630036,6.221153846153846
2100,0.00018886114335344388,0.0007586107400522613,0.00041458940889741206,0.00037027072659125625,0.00039243006774433416,1.1662604810099119e-8,1.1752347464932244e-5,1.4609389614150862e-6,4.2970038703877433e-7,9.453196742269303e-7,1.2554609099117188e-8,1.5784870817560337e-6,2.853129768254967e-7,1.4082162342036048e-7,2.130673001229286e-7,8.096985961889548e-9,1.7706195963191628e-6,3.385565345408463e-7,1.8085583916919762e-7,2.5970618685502197e-7,1.7341033650418373e-7,1.77680398317763e-5,4.568974407485804e-6,3.0454372438022395e-6,3.8072058256440216e-6,3.0,11.0,6.606430541808225,5.970492535114851,6.288461538461538
2200,0.000188861012920399,0.0007586106445947568,0.00041458592401609706,0.0003702670531631358,0.00039242648858961644,8.989285526368184e-9,8.25999888641276e-6,1.0561311769210085e-6,3.4413136592014833e-7,7.001312714205784e-7,9.77700194070355e-9,1.4732009332025565e-6,2.500483450792643e-7,1.2942641497501854e-7,1.8973738002714143e-7,5.708464150331535e-9,1.528289851632938e-6,2.898755813185804e-7,1.5317660391673858e-7,2.2152609261765948e-7,8.631024209240601e-8,1.5329321820787187e-5,3.916921922398007e-6,2.5974526824696486e-6,3.2571873024338276e-6,3.0,11.0,6.563405902579631,5.936594097420369,6.25
2300,0.0001888609168048706,0.0007586118669746563,0.00041458324059107663,0.00037026422313900644,0.00039242373186504153,8.215801653704283e-9,6.135105543866119e-6,7.583435447320789e-7,2.642300394290095e-7,5.112867920805442e-7,7.648938877874608e-9,1.1469409798640332e-6,2.1367418840784552e-7,1.1593851649775183e-7,1.6480635245279867e-7,5.996172546299771e-9,1.3215657421054046e-6,2.475005261063851e-7,1.2973786952436966e-7,1.8861919781537737e-7,9.099115520589234e-8,1.3249557878740265e-5,3.3420517374351203e-6,2.200832605418555e-6,2.7714421714268377e-6,4.0,11.0,6.553888505332557,5.946111494667443,6.25
2400,0.0001888608446797159,0.000758609748719072,0.0004145813584397407,0.00037026234789997706,0.0003924218531698589,0.0,4.69905473954383e-6,5.629053536935086e-7,2.0197576030368583e-7,3.8244055699859724e-7,6.067340821967228e-9,9.110687161553027e-7,1.9248712483870333e-7,1.1155885057086934e-7,1.5202298770478633e-7,4.585405263081728e-9,1.1185302383336289e-6,2.122351503214375e-7,1.1160667120780405e-7,1.6192091076462077e-7,1.017655507196775e-7,1.1211722124604584e-5,2.8669971911522664e-6,1.8915932721952002e-6,2.3792952316737334e-6,4.0,11.0,6.534801863225915,5.907505829081777,6.221153846153846
2500,0.0001888607902460135,0.0007586099578243082,0.0004145803762862208,0.00037026127358807964,0.0003924208249371502,0.0,4.18204291722569e-6,4.53439395002151e-7,1.7067699463831912e-7,3.1205819482023506e-7,5.20441776849425e-9,8.467449039192745e-7,1.7668716566230752e-7,1.0516854537595769e-7,1.409278555191326e-7,3.2045786636023703e-9,9.345925478437879e-7,1.8344098011212674e-7,9.853963649237914e-8,1.4099030830225293e-7,7.014630646732679e-8,9.368465724768792e-6,2.5104741972469434e-6,1.6815453876231997e-6,2.0960097924350716e-6,3.0,11.0,6.519837690215202,5.864777694400183,6.1923076923076925
2600,0.00018886074886172315,0.0007586094718585373,0.00041457981198179424,0.00037026071272839195,0.0003924202623550931,1.2895426314165504e-11,3.698869439217638e-6,3.882932487623899e-7,1.5865951753355713e-7,2.734763831479735e-7,5.101660303982042e-9,5.623304307647136e-7,1.5362814811190074e-7,9.873265299497222e-8,1.2618040055343648e-7,3.353719742546604e-9,7.964665425400918e-7,1.5523203247955269e-7,8.206242371810699e-8,1.1864722809882983e-7,7.373956496841071e-8,7.981007796461548e-6,2.115014850765382e-6,1.4043653967702794e-6,1.7596901237678306e-6,3.0,11.0,6.513221496219785,5.85216311916483,6.1826923076923075
2700,0.00018886071635918175,0.0007586116399584228,0.0004145791544104879,0.000370260036399283,0.00039241959540488547,0.0,3.2834177230239513e-6,3.2002926999410114e-7,1.3550525836468798e-7,2.2776726417939455e-7,4.494660471683273e-9,1.1899079708783955e-6,1.582058739676175e-7,9.588295980684486e-8,1.2704441688723118e-7,2.9412406538148638e-9,6.733612944100645e-7,1.3420242178106964e-7,7.233619841659097e-8,1.032693100988303e-7,6.486905488115406e-8,6.74629668609467e-6,1.862136070979697e-6,1.2380484128738993e-6,1.5500922419267982e-6,3.0,11.0,6.499894687270722,5.846259158883124,6.173076923076923
2800,0.00018886069067933898,0.0007586109167250548,0.00041457889685097134,0.0003702597390650044,0.00039241931795798787,1.3410826077348287e-9,2.9748947722428073e-6,2.900140993289142e-7,1.275872706814463e-7,2.0880068500518026e-7,4.562455176806459e-9,5.40291452773567e-7,1.4170338842843632e-7,9.454253898168736e-8,1.1812296370506184e-7,3.510130535628078e-9,5.89776022503275e-7,1.1287215888188412e-7,6.050438883019436e-8,8.668827385603924e-8,6.447923673119502e-8,5.90624300657886e-6,1.5569897672400965e-6,1.0462244797519355e-6,1.301607123496016e-6,4.0,11.0,6.509871778215285,5.85551283716933,6.1826923076923075
2900,0.0001888606705520691,0.000758609277118891,0.0004145786331471714,0.00037025950234277323,0.0003924190677449723,9.62968972489679e-10,2.725721744970998e-6,2.6510693662294284e-7,1.1810360188122512e-7,1.91605269252084e-7,4.9502269858876445e-9,7.19441778703981e-7,1.343162398510737e-7,8.767989201741298e-8,1.1099806593424335e-7,3.336042849545638e-9,4.813958624484624e-7,9.835712826464777e-8,5.372001253215345e-8,7.603857039840061e-8,7.441043565223286e-8,4.819898180768663e-6,1.3787609093429116e-6,9.34961790826075e-7,1.1568613500844933e-6,3.0,11.0,6.466578176047818,5.802652593182952,6.134615384615385
3000,0.00018886065384343694,0.0007586107426439963,0.0004145784586411699,0.0003702592728901968,0.00039241886576568333,7.028714541449754e-10,2.51810791364324e-6,2.479123816884891e-7,1.0775379317763983e-7,1.7783308743306447e-7,4.972791165444579e-9,5.315674093087606e-7,1.264394694138216e-7,8.459744804649933e-8,1.0551845873016045e-7,1.9533300646642587e-9,4.6797801055079484e-7,8.610295162442967e-8,4.754490184924917e-8,6.682392673683941e-8,3.640611064570232e-8,4.688794093137739e-6,1.2149401133597854e-6,8.300948751766068e-7,1.0225174942681961e-6,3.0,11.0,6.424179334853523,5.768128357454168,6.096153846153846
3100,0.00018886064013255713,0.0007586115445479655,0.0004145782185260544,0.00037025903624675864,0.0003924186273864065,5.229461484796435e-10,2.3403900159340393e-6,2.241725964133378e-7,9.878491672286547e-8,1.6147875656810164e-7,4.390178666184228e-9,7.140859510020199e-7,1.2670125950934783e-7,8.227452245988471e-8,1.0448789098461627e-7,4.18084175684144e-9,3.483253398142322e-7,7.149790739620211e-8,4.099695171265464e-8,5.6247429554428375e-8,8.274730808791424e-8,3.48641115889251e-6,1.0390526775437963e-6,7.259802710083843e-7,8.825164742760903e-7,4.0,11.0,6.399499073497965,5.73511631111742,6.0673076923076925
3200,0.0001888606287788294,0.0007586114514727888,0.00041457839572951933,0.00037025921295672794,0.00039241880434312364,0.0,2.2266102639338734e-6,2.395761630459603e-7,1.0766602177281901e-7,1.7362109240938966e-7,4.924222355411762e-9,8.924783029295395e-7,1.3176293598474803e-7,8.17838484116545e-8,1.0677339219820125e-7,3.684490319296716e-9,3.4269995266125263e-7,6.47259831105241e-8,3.7234623861777466e-8,5.0980303486150786e-8,6.42551985037364e-8,3.4298368956254634e-6,9.497427145694594e-7,6.607710166999657e-7,8.052568656347126e-7,3.0,11.0,6.421861098428077,5.751215824648846,6.086538461538462
3300,0.00018886061916915044,0.0007586092087117254,0.0004145779358782348,0.0003702587747320457,0.00039241835530514025,3.0927343915123843e-10,1.7053534361450149e-6,1.970359986246864e-7,8.85575591097911e-8,1.4279677886723875e-7,4.667012216972091e-9,6.550411208529425e-7,1.2530053540380504e-7,8.197924093030464e-8,1.0363988816705484e-7,1.6777021470479098e-9,2.853941526853962e-7,5.869317581724021e-8,3.53309156179449e-8,4.701204571759256e-8,5.169168380038618e-8,2.8577415789044267e-6,8.940131152368944e-7,6.308931406185671e-7,7.624531279277307e-7,4.0,11.0,6.339845345260426,5.679385423970344,6.009615384615385
3400,0.00018886061106970604,0.0007586092364650349,0.0004145776789204938,0.0003702584808208912,0.0003924180798706925,0.0,1.288878853235251e-6,1.6757661045215085e-7,8.034888893178833e-8,1.239627496919696e-7,4.545319544791565e-9,4.7223922254467123e-7,1.0691543239820508e-7,7.346757008459505e-8,9.019150124140007e-8,3.486375787605703e-9,2.111097691446928e-7,4.651383894125623e-8,2.841269689536597e-8,3.74632679183111e-8,7.957534882397135e-8,2.1124725991183334e-6,7.095787475806553e-7,5.105106092130981e-7,6.100446783968767e-7,4.0,11.0,6.342061750112513,5.677169019118257,6.009615384615385
3500,0.00018886060382131503,0.0007586091531906304,0.00041457796529726526,0.0003702588124624359,0.0003924183888798506,0.0,1.1955212993983258e-6,1.9828409174652448e-7,9.190416197277907e-8,1.4509412685965178e-7,4.814486815394973e-9,9.960733861559806e-7,1.2922572920532734e-7,7.824112293490687e-8,1.0373342607011711e-7,2.703963615667992e-9,2.97115631160338e-7,4.6937971822429585e-8,2.8205606443636108e-8,3.757178913303285e-8,6.306907337887225e-8,2.9812569953593564e-6,7.370024634672903e-7,5.102523589783366e-7,6.236274112228135e-7,3.0,11.0,6.246114549840761,5.5615777578515475,5.903846153846154
3600,0.00018886059770973086,0.0007586090727896673,0.00041457752555540194,0.0003702583626029277,0.0003924179440791648,0.0,1.1385610655489196e-6,1.5852752079460304e-7,7.067728639599849e-8,1.1460240359530077e-7,4.52028785266883e-9,1.122986648620281e-6,1.2698785077144226e-7,7.201675981940541e-8,9.950230529542383e-8,1.9786056351720434e-9,1.5936308602333747e-7,3.904856076381189e-8,2.4345905092085747e-8,3.169723292794882e-8,4.322074549750208e-8,2.8651748719805356e-6,6.369325895882426e-7,4.416431251601558e-7,5.392878573741992e-7,4.0,11.0,6.2751202554912,5.609495129124185,5.9423076923076925
3700,0.00018886059231309455,0.000758608993087978,0.00041457725300034134,0.0003702580944172928,0.0003924176737088171,0.0,1.0690861924259023e-6,1.2964016414321734e-7,6.247010937213976e-8,9.605513675767855e-8,4.847936563591969e-9,5.193122048797843e-7,1.1147758794621866e-7,7.374271707270369e-8,9.261015250946118e-8,2.1471012549494796e-9,1.252455263863171e-7,3.210467420447523e-8,2.1700828025803e-8,2.6902751115139117e-8,5.19052712176399e-8,1.4733422399023209e-6,5.443768666485616e-7,4.0390889227551655e-7,4.7414287946203905e-7,4.0,11.0,6.351108463817038,5.6873530746445,6.019230769230769
3800,0.00018886058736035326,0.0007586089135867441,0.0004145774692709094,0.00037025829859352994,0.0003924178839322197,0.0,1.023051374767814e-6,1.4717343311759287e-7,7.38095230721698e-8,1.1049147809488134e-7,4.622303052762705e-9,5.245094490982389e-7,1.1007224459246023e-7,7.422519327314918e-8,9.21487189328047e-8,1.907037558940962e-9,1.5675250981947771e-7,3.2977794420767104e-8,2.1372258125834858e-8,2.7175026273300982e-8,5.210910457245458e-8,2.2293589680891994e-6,5.627178407721201e-7,3.903970707610308e-7,4.7655745576657546e-7,3.0,11.0,6.320614576029656,5.660154654739574,5.990384615384615
3900,0.0001888605829937762,0.0007586088337705317,0.0004145772336734032,0.00037025808567732606,0.0003924176596753646,0.0,1.005490830901044e-6,1.3017291820153066e-7,5.999172394439798e-8,9.508232107296432e-8,4.794319606489516e-9,8.013601159227897e-7,1.3328285882944598e-7,8.060605932700427e-8,1.0694445907822513e-7,1.7424084928161127e-9,1.195761471482341e-7,3.307998497624767e-8,2.2478957226864767e-8,2.7779471101556218e-8,4.9449536678828794e-8,2.0292587558437107e-6,6.022310962151474e-7,4.1757058518658845e-7,5.099008407008679e-7,4.0,11.0,6.267087093479594,5.598297521905021,5.9326923076923075
4000,0.00018886057881135646,0.00075860866220431,0.0004145774084399116,0.00037025828671904764,0.00039241784757947963,0.0,1.0968747063058576e-6,1.4582337071854397e-7,7.003527069039028e-8,1.0792932070446712e-7,4.649112689092232e-9,1.2740905252267565e-6,1.346502621242572e-7,7.641745380596134e-8,1.0553385796510927e-7,2.376319682654033e-9,1.913850077663524e-7,3.04328483683599e-8,1.8921108323403574e-8,2.4676978345881738e-8,5.5980490292083833e-8,4.034178373047392e-6,5.578688553018951e-7,3.4943427380658947e-7,4.536515645542423e-7,4.0,11.0,6.270677429286494,5.613937955328891,5.9423076923076925
4100,0.00018886057514542687,0.0007586106941962191,0.0004145774188261259,0.00037025824181855226,0.0003924178303223391,0.0,8.827370010707411e-7,1.412695382198069e-7,7.237756424905812e-8,1.068235512344325e-7,4.816760263990153e-9,5.173426726108512e-7,1.1734786698207791e-7,7.76276706477094e-8,9.748776881489366e-8,1.6617318994703428e-9,1.2255808981682464e-7,2.795116428225643e-8,1.8517597346559002e-8,2.3234380814407717e-8,4.763007117894682e-8,2.0425747573866523e-6,5.092575997154962e-7,3.4729538137310787e-7,4.2827649054430204e-7,4.0,11.0,6.24905095019933,5.597102895954516,5.923076923076923
4200,0.00018886057170927766,0.0007586103921766277,0.00041457700870701364,0.0003702578258818133,0.0003924174172944135,0.0,8.728235715926898e-7,1.074128531684869e-7,4.960359274341538e-8,7.850822295595114e-8,4.69432028028273e-9,4.7229227175474805e-7,1.0370196260196859e-7,6.774498706846978e-8,8.572347483521919e-8,7.147075805989613e-10,1.0267479955547088e-7,2.3968731996603115e-8,1.6121977857229364e-8,2.004535492691624e-8,3.083200475607637e-8,1.9466434593922604e-6,4.531703529807397e-7,3.085424177583901e-7,3.808563853695649e-7,4.0,11.0,6.232989133034492,5.574703174657817,5.903846153846154
4300,0.00018886056852334936,0.0007586108308607631,0.00041457703955807173,0.0003702578991452429,0.0003924174693516573,0.0,7.926118267232802e-7,1.0933662079277958e-7,5.469788709801867e-8,8.201725394539913e-8,4.576405449293122e-9,5.849599348279385e-7,1.0940881222372385e-7,7.285922971066052e-8,9.113402096719219e-8,4.778914636032665e-10,1.0809332685704443e-7,2.2662295184126533e-8,1.4702872744019606e-8,1.868258396407307e-8,2.778318684789081e-8,2.2396082357777317e-6,4.4210575208238896e-7,2.8639899078570677e-7,3.6425237143404787e-7,4.0,11.0,6.218200287639819,5.570261250821719,5.894230769230769
4400,0.00018886056543694749,0.0007586105066029766,0.0004145769864596295,0.0003702578029857874,0.00039241739472270845,0.0,7.520514183336628e-7,1.0333817015503124e-7,5.057928717324951e-8,7.695872866414038e-8,4.7774962574128474e-9,8.836431707749497e-7,1.1479666659120376e-7,7.077646849170304e-8,9.27865675414534e-8,1.1298180861484137e-9,1.5606130029490872e-7,2.3371603625299897e-8,1.4829688313928235e-8,1.9100645969614066e-8,3.580750332491332e-8,3.2438984313865743e-6,4.558845226993325e-7,2.8498537374152087e-7,3.704349482204267e-7,4.0,11.0,6.236514314606816,5.590408762316261,5.913461538461538
4500,0.0001888605621062426,0.0007586101068294546,0.0004145770969572381,0.0003702579905486052,0.00039241754375292164,0.0,7.756769694481047e-7,1.1755547308147213e-7,5.659127535707673e-8,8.707337421927443e-8,4.5133906178282734e-9,5.165678697746645e-7,1.0625969684916346e-7,6.893720969517537e-8,8.759845327216941e-8,1.4074540437093121e-9,1.2489628863035493e-7,2.1777037948980402e-8,1.369830158821204e-8,1.773766976859622e-8,3.0337896164040096e-8,2.186900340066737e-6,4.121791559885716e-7,2.6451305529543635e-7,3.38346105642004e-7,3.0,11.0,6.210155877795294,5.559074891435476,5.884615384615385
4600,0.0001888605594222918,0.0007586081674407136,0.00041457713603237575,0.0003702580210025077,0.00039241757851744174,0.0,1.1486865888190738e-6,1.278228942909234e-7,5.1116935636127675e-8,8.946991496352553e-8,4.7932100883003875e-9,1.0129253608391447e-6,1.2572065980100896e-7,7.474764804239197e-8,1.0023415392170046e-7,4.6442605474628894e-10,1.5905450556118878e-7,2.7701662512784512e-8,1.7214182363172566e-8,2.245792243797854e-8,2.365514900590663e-8,2.3903366765306016e-6,5.093720871623085e-7,3.3227215845306727e-7,4.2082212280768784e-7,3.0,11.0,6.181102488767327,5.5112052035403645,5.846153846153846
4700,0.00018886055664996067,0.0007586099845486324,0.0004145769472030805,0.0003702578009784371,0.0003924173740907588,0.0,7.55860993282872e-7,1.0145590888424473e-7,4.952919646763036e-8,7.549255267593755e-8,4.538698412780845e-9,4.0692348143749233e-7,9.750542533358941e-8,6.703963057567905e-8,8.227252795463423e-8,7.0519956505835e-10,1.0695383618587519e-7,2.0493192713911693e-8,1.3452282415150896e-8,1.6972737564531294e-8,2.0697198031486703e-8,2.139909463340759e-6,3.9476637830637454e-7,2.590877331345981e-7,3.269270557204863e-7,4.0,11.0,6.246586907933724,5.580336168989352,5.913461538461538
4800,0.0001888605539354978,0.0007586104105011815,0.0004145768378399355,0.0003702576881188549,0.0003924172629793952,0.0,7.712353479603631e-7,9.525525093017693e-8,4.049903886328171e-8,6.787714489672932e-8,4.736659110745126e-9,4.1956579512534424e-7,9.606966630416931e-8,6.555263577303658e-8,8.081115103860294e-8,1.728031444340339e-10,1.2841686587145766e-7,2.4458584307983285e-8,1.5182532090156917e-8,1.98205581990701e-8,7.734706655092287e-9,2.57011724259506e-6,4.568743118662655e-7,2.8862974778037177e-7,3.727520298233186e-7,4.0,11.0,6.203213794213911,5.546786205786089,5.875
4900,0.00018886055109781664,0.0007586075852264661,0.0004145769683530972,0.0003702578643966283,0.00039241741637486275,0.0,1.0765849223047065e-6,1.0893140422556439e-7,4.773715023803562e-8,7.83342772318e-8,4.568679179265713e-9,1.0944264148434305e-6,1.2656978447978568e-7,7.407892341990108e-8,1.0032435394984337e-7,6.680647440623104e-10,1.4692153988006932e-7,2.5888061169042838e-8,1.6073055856373896e-8,2.0980558512708367e-8,1.418335371956526e-8,2.7220518935153184e-6,4.910653880041428e-7,3.058303035100217e-7,3.9844784575708227e-7,3.0,11.0,6.198451687320472,5.532317543448758,5.865384615384615
5000,0.00018886054844829988,0.0007586078670076237,0.00041457700110189734,0.00037025790246255193,0.00039241745178222463,0.0,1.2055410331953527e-6,1.1528935700317199e-7,4.62173330857826e-8,8.075334504447729e-8,4.7407834928223095e-9,9.690223741336485e-7,1.1879575309568945e-7,7.190840773974138e-8,9.535208041771541e-8,5.17409393620205e-10,1.4325397177083568e-7,2.3858498413435098e-8,1.4477341886264907e-8,1.9167920149850003e-8,1.1891043970142897e-8,2.5290349475892335e-6,4.577243325135928e-7,2.8426977913987604e-7,3.709970558267344e-7,3.0,11.0,6.213132681536555,5.536867318463445,5.875


==> aux2_radon_sliding_fb_stats.json <==
{
  "cpu_time": 24102.80058,
  "elapsed": 24380.885434375
}

==> aux_init_aux.csv <==
k_true	c1_true	c2_true	k_noisy	c1_noisy	c2_noisy
0.01	0.43301270189221935	0.24999999999999997	0.010160022269188686	0.43540002926022503	0.2521364482122555


==> aux_radon_fb_aux.csv <==
iter	k	c1	c2	k_dist	c_dist
1	0.010160022269188686	0.43540002926022503	0.2521364482122555	0.00016002226918868621	0.0032037076841807473
2	0.01024883749011072	0.43495091930038704	0.25240560889853286	0.0002488374901107194	0.0030892783775543584
3	0.01023457740574521	0.4352309952233928	0.25240243348127783	0.0002345774057452097	0.003269940662319961
4	0.01025721524844338	0.43529094232325216	0.2524801288187766	0.0002572152484433803	0.0033677022462383407
5	0.010254158481408678	0.4355269729148042	0.25246292716326335	0.00025415848140867767	0.003519597844434842
6	0.010260809365545378	0.43569527988868423	0.2524617399520803	0.0002608093655453777	0.0036409323392211043
7	0.010267687711579022	0.4358532537611139	0.25246211810375496	0.00026768771157902223	0.0037590903788973086
8	0.010274788721655008	0.4360012639984345	0.2524640816850606	0.0002747887216550081	0.0038733967022958424
9	0.01028210735156365	0.4361396675747345	0.25246764687087575	0.0002821073515636499	0.003983364841308209
10	0.010289638342746347	0.4362688093945703	0.252472826222042	0.000289638342746347	0.004088655719339141
20	0.01031979946861207	0.4375719593006186	0.2522200015540659	0.0003197994686120701	0.005071019129928263
30	0.010335672478267974	0.43851042753309083	0.2520712944925408	0.00033567247826797424	0.005874967923072056
40	0.010352469538196829	0.43906159128402805	0.2519477807768464	0.00035246953819682847	0.006354755135250152
50	0.010360581741268457	0.4394528834593137	0.25182686307499497	0.0003605817412684568	0.0066942786998990525
60	0.010359672351288238	0.4396979897305452	0.2517111763964671	0.0003596723512882382	0.006900811411790184
70	0.010354899430496896	0.439861905525935	0.2516468988605522	0.0003548994304968956	0.007044420932411126
80	0.010349841065835367	0.43994921899453127	0.2516161991667777	0.0003498410658353667	0.007122314880525757
90	0.010336496405999407	0.4400252411858247	0.25157309991632776	0.00033649640599940633	0.007186817841792671
100	0.0103195221814998	0.4400645302131691	0.25149351547177395	0.00031952218149980047	0.007208250212955791
200	0.010126631864771887	0.43935962907141024	0.2509297618709885	0.00012663186477188636	0.006414666145225021
300	0.009984567201867234	0.4380468993125804	0.2503473454496092	1.5432798132765727e-05	0.005046166121773439
400	0.009918259382905227	0.4367844956443609	0.24971700172627856	8.174061709477314e-05	0.0037823955546218654
500	0.009889795643862906	0.4357553591032567	0.2491898096109082	0.00011020435613709467	0.0028598211559172334
600	0.0098881044899319	0.43500919497012086	0.24878709988525374	0.00011189551006809961	0.0023360460822637995
700	0.009903469367329361	0.43440316089635633	0.2486440117091797	9.653063267063902e-05	0.0019421844626675519
800	0.009902383369068483	0.43369851304070506	0.24947562455865527	9.761663093151712e-05	0.0008633113777037427
900	0.009924437573573959	0.4331804332689961	0.25016548382859577	7.556242642604155e-05	0.00023562409104787847
1000	0.00994701151527013	0.4327910186450252	0.2507349826274264	5.298848472986943e-05	0.0007676867360487372
1100	0.009960130845653914	0.43246118153221913	0.25111093463135625	3.986915434608593e-05	0.001240302568989314
1200	0.009967768722732298	0.43218551407068634	0.25136538040880346	3.2231277267702474e-05	0.001596403255082162
1300	0.009972308853827674	0.4319566629536819	0.2515268122356872	2.7691146172325806e-05	0.001856441176754997
1400	0.009975235030829626	0.4317651143612361	0.25160995399228087	2.47649691703742e-05	0.0020367686429062274
1500	0.009977130506390736	0.4316132666135713	0.2516415260054447	2.2869493609264588e-05	0.002157087556330548
1600	0.009979317574926507	0.431484402141891	0.25162104302561017	2.0682425073493063e-05	0.0022278870298408776
1700	0.009980964589355126	0.43138154017229524	0.25157604488815327	1.9035410644874587e-05	0.0022681724021819715
1800	0.009982171956099883	0.43130137527164375	0.25151350794191407	1.7828043900117163e-05	0.0022845886046568144
1900	0.009983077527334626	0.43124238378367	0.25144403237417523	1.6922472665374666e-05	0.002284569041006182
2000	0.009983646414407962	0.43120440308155417	0.25137273857541176	1.6353585592038603e-05	0.0022703206348612327
2100	0.009984098313036456	0.4311831091584332	0.25130135280568194	1.59016869635438e-05	0.002245201259660113
2200	0.00998441001669732	0.4311758596092469	0.25123209494538956	1.558998330268048e-05	0.0022117973521482335
2300	0.009984730678996566	0.4311785969710642	0.25117028019057325	1.526932100343395e-05	0.0021756600346225464
2400	0.00998501301338316	0.43118975508597085	0.2511097944574508	1.4986986616840128e-05	0.0021341927739077816
2500	0.009985320977744561	0.43120649713194886	0.2510538462186597	1.4679022255438892e-05	0.002091164146739142
2600	0.009985570974871925	0.4312287659671061	0.2510028675286162	1.4429025128074799e-05	0.0020465020559145885
2700	0.009985880832600354	0.4312537329988326	0.25095435101496594	1.4119167399646165e-05	0.0020011890034848994
2800	0.009986160158235412	0.4312823178151402	0.2509095431214511	1.3839841764588454e-05	0.001954865147264152
2900	0.009986447050042905	0.4313131017746578	0.2508673519933385	1.3552949957095634e-05	0.0019081247443402348
3000	0.009986543202376415	0.4313470954089936	0.2508248200361129	1.3456797623585467e-05	0.0018586481778263117
3100	0.009986651311046963	0.4313821274006245	0.25078380750299856	1.3348688953036814e-05	0.0018091786463466648
3200	0.009986992120227947	0.4314148734402513	0.25075217492895335	1.3007879772052727e-05	0.001766018936949605
3300	0.009987366231377245	0.4314464603688214	0.25072183189361164	1.2633768622755462e-05	0.001724573510248537
3400	0.009987831419570688	0.4314726910987454	0.2506940355539292	1.2168580429312154e-05	0.0016891768984135702
3500	0.009988159073678088	0.431500352555082	0.25067049667935665	1.1840926321912346e-05	0.0016543174769578194
3600	0.009988432629206016	0.43152924790131636	0.25064771516719103	1.156737079398458e-05	0.0016186941282822285
3700	0.009988685985154266	0.43155825121793245	0.25062673703220245	1.1314014845734133e-05	0.0015837380059427726
3800	0.009988853426370495	0.43158891889809226	0.25060727204043837	1.114657362950508e-05	0.0015478815670017317
3900	0.009989022195650234	0.43161911743879033	0.25058717311764367	1.0977804349766168e-05	0.0015122334141667675
4000	0.009989159884028384	0.4316491717855742	0.2505689881102842	1.0840115971615799e-05	0.0014774849648549868
4100	0.009989344658197386	0.43167798034734906	0.2505520601593404	1.065534180261403e-05	0.0014443863824724775
4200	0.009989474162055135	0.43170675971264727	0.2505360485822179	1.0525837944865349e-05	0.0014116773919289531
4300	0.00998965243510213	0.4317341852137546	0.2505220036856217	1.0347564897870629e-05	0.0013809752875830867
4400	0.00999035296218998	0.4317426814742569	0.2505036255704825	9.64703781002052e-06	0.0013662322559819205
4500	0.00999033459332359	0.4317571034445276	0.250490537898254	9.665406676410276e-06	0.0013480188765256124
4600	0.009990408163053726	0.43177338762203105	0.2504779971679347	9.591836946274204e-06	0.0013283000989407375
4700	0.009991118904317241	0.4317735335231085	0.2504965939906574	8.881095682759105e-06	0.001334969602111573
4800	0.009991194941258831	0.43175840372226676	0.2505376296894901	8.805058741168797e-06	0.0013646646409164766
4900	0.009991214244022696	0.43175328811854263	0.25056866056151794	8.785755977304063e-06	0.0013818458262601406
5000	0.009991314186885423	0.4317537610539892	0.25058962783507277	8.685813114577001e-06	0.0013901773333126382
5100	0.009991391674926199	0.4317581370641231	0.25060334237992465	8.608325073801437e-06	0.0013921044987030991
5200	0.0099914916326682	0.4317659259518853	0.2506107472195824	8.50836733179948e-06	0.0013883308005023624
5300	0.009991640886335891	0.43177516237466074	0.25061297156922946	8.359113664108825e-06	0.001381027951275018
5400	0.009991734857499804	0.4317864865734886	0.25061304950803875	8.265142500196027e-06	0.0013709243987895614
5500	0.009991902117586379	0.4317969285807237	0.25061055237453517	8.097882413621652e-06	0.001360470119846678
5600	0.00999203782101779	0.43180793210152013	0.25060797158667064	7.962178982209508e-06	0.0013494812702591688
5700	0.009992145968694422	0.431819362150177	0.2506051536605229	7.854031305577769e-06	0.0013380099748439614
5800	0.00999223698311439	0.4318310400077712	0.25060217188507494	7.763016885610138e-06	0.0013262487656289224
5900	0.009992390260260444	0.43184167338119606	0.25059813386250723	7.609739739556504e-06	0.0013149417824022843
6000	0.009992529649015754	0.43185237610015215	0.2505941253855168	7.47035098424588e-06	0.001303587709919012
6100	0.009992639996359598	0.4318632481929017	0.2505899109419553	7.360003640401874e-06	0.0012919902191245954
6200	0.009993086125103157	0.43186908836630655	0.2505914957948233	6.913874896843225e-06	0.0012875244354746856
6300	0.0099933977176029	0.4318743501531709	0.250592196179125	6.602282397100145e-06	0.001283176136142244
6400	0.00999349736123573	0.4318820902976183	0.2505931449889016	6.502638764270888e-06	0.0012767550883804755
6500	0.00999358632906827	0.4318903129658237	0.25059351605644503	6.413670931730564e-06	0.0012696527916535643
6600	0.009993676119052015	0.43189887672047017	0.2505933756648044	6.323880947985486e-06	0.0012620226593861841
6700	0.009993782341181527	0.43190612587716354	0.25059312995551775	6.217658818473068e-06	0.0012555132899453216
6800	0.009993842558448408	0.43191311040438957	0.25059330257330104	6.157441551591855e-06	0.001249443629618155
6900	0.009993875599406938	0.43191972708068305	0.2505936898397843	6.124400593061907e-06	0.001243809295879386
7000	0.009993923697013206	0.43192578653212854	0.2505940701262458	6.0763029867943325e-06	0.001238670381860754
7100	0.009993985568934074	0.4319309661253717	0.2505942584907961	6.014431065926376e-06	0.0012342185475679693
7200	0.009994036056008262	0.4319359078634114	0.2505945770486011	5.963943991738399e-06	0.0012300435956500444
7300	0.00999406037680258	0.43194082751515106	0.25059505613886895	5.939623197420696e-06	0.0012259716508228092
7400	0.009994096272588068	0.43194524386815053	0.2505954261352243	5.903727411932583e-06	0.0012222924836785508
7500	0.00999414411912214	0.4319494167429193	0.25059580735223463	5.855880877861028e-06	0.0012188362111862654
7600	0.00999416855073301	0.43195370966561114	0.25059632253909586	5.831449266989475e-06	0.0012153456737284208
7700	0.009994191978193342	0.4319577274682497	0.2505968262383538	5.808021806658417e-06	0.0012120943007941699
7800	0.009994243849628664	0.4319613416443227	0.2505972224087216	5.756150371336033e-06	0.0012091455563068452
7900	0.009994292277905653	0.43196484140678376	0.2505976808116625	5.707722094346751e-06	0.0012063307794990966
8000	0.009994328153931633	0.43196842810343594	0.25059817457398464	5.671846068366904e-06	0.0012034619092026993
8100	0.009994362590111508	0.43197202319805583	0.25059867977564954	5.637409888492248e-06	0.0012005955265024537
8200	0.009994416353999818	0.4319751659111198	0.2505990631112177	5.583646000182144e-06	0.0011980640731188476
8300	0.009994443684007136	0.4319785309412565	0.25059954982360916	5.55631599286413e-06	0.0011953951425387516
8400	0.00999445591262537	0.4319820441413308	0.2506001904953909	5.544087374629789e-06	0.0011926793492906108
8500	0.009994498219754556	0.4319851245181452	0.25060069203085084	5.5017802454444126e-06	0.0011902714714034297
8600	0.009994540944863163	0.43198803509155265	0.25060134158050196	5.459055136837129e-06	0.001188088274847105
8700	0.009994583810551438	0.43199082811634343	0.2506021424083474	5.4161894485621476e-06	0.0011860866299530325
8800	0.009994624490928862	0.4319935875863084	0.2506030516069768	5.375509071137846e-06	0.0011841727953258011
8900	0.009994650426589485	0.43199647228503973	0.25060411647288455	5.349573410515229e-06	0.001182234886695089
9000	0.009994696524861062	0.43199786467062645	0.2506064395348215	5.303475138938515e-06	0.0011822281910548933
9100	0.009994717179897044	0.4319999897877673	0.2506084219887185	5.282820102956581e-06	0.0011814241925997167
9200	0.00999472692975505	0.432002342948565	0.25061008182384176	5.2730702449505645e-06	0.0011802648121521223
9300	0.009994759786789362	0.4320046098657787	0.2506113459990541	5.240213210638486e-06	0.0011789798405115737
9400	0.009994781414150016	0.43200708065329535	0.25061244996721704	5.218585849984386e-06	0.0011774417346600383
9500	0.009994814543036948	0.43200936985337074	0.2506132893114163	5.185456963052032e-06	0.001175924725344964
9600	0.009994857692225722	0.4320114533922966	0.25061407098400296	5.142307774277932e-06	0.0011745559722686743
9700	0.009994885490000419	0.43201378744311414	0.25061503792064305	5.114509999581268e-06	0.0011730736210741983
9800	0.009994903521556445	0.4320162203508356	0.25061612130305244	5.09647844355518e-06	0.0011715719877129346
9900	0.00999528646356362	0.4320234553615005	0.25062592482765644	4.713536436379631e-06	0.0011706368302834475
10000	0.009995483999166246	0.43203854689585064	0.2506386576707837	4.516000833754488e-06	0.0011648440141928953


==> aux_radon_fb_aux_summary.csv <==
iter,k_min,k_max,k_confmax,k_confmin,k_mean,c1_min,c1_max,c1_confmax,c1_confmin,c1_mean,c2_min,c2_max,c2_confmax,c2_confmin,c2_mean,k_dist_min,k_dist_max,k_dist_confmax,k_dist_confmin,k_dist_mean,c_dist_min,c_dist_max,c_dist_confmax,c_dist_confmin,c_dist_mean
1,0.009652346720300624,0.010408183824277039,0.010057378615816409,0.009964517065519872,0.01001094784066814,0.40745605157907755,0.4507776149303893,0.4319739871505422,0.42650822271113836,0.4292411049308403,0.22446708161542983,0.2666372399139119,0.2494503194815094,0.24445542638456333,0.24695287293303636,2.4603067149721325e-7,0.00040818382427703845,0.00019953823331981602,0.00014155634565267216,0.0001705472894862441,0.004054632658130914,0.031105016580719916,0.01761199558644267,0.013851561765942018,0.015731778676192344
2,0.009637522032451802,0.010478649082789521,0.010133941790164245,0.010040779914701562,0.010087360852432904,0.4073888028540681,0.4510362707952735,0.43159232926760704,0.4261921371788532,0.4288922332232301,0.22445626040726321,0.26720057626402083,0.2496816459468078,0.2446976143493544,0.2471896301480811,1.42022500332524e-6,0.00047864908278952116,0.00022124980087589226,0.00016339688175979154,0.0001923233413178419,0.0028541009430965527,0.031262304271833304,0.01752047474325508,0.013771001696850308,0.015645738220052694
3,0.009625673025954705,0.010479275607637596,0.010122354520432074,0.010028701158809576,0.010075527839620825,0.4075523633535749,0.4513123901780591,0.43186054051874484,0.42646446756384565,0.42916250404129525,0.22445533991016448,0.26717731373156733,0.24968305457384243,0.2446977209221433,0.24719038774799287,5.262003827492812e-7,0.000479275607637596,0.00021832788710001748,0.00016116606090467323,0.00018974697400234535,0.0032450757914786778,0.031423052850799424,0.017458881681686612,0.013725352800126578,0.015592117240906596
4,0.009617847840882284,0.01056538590365655,0.010150774794037046,0.010053740703296354,0.0101022577486667,0.40763537874769945,0.4515705833280154,0.4318785613940936,0.4265287625687018,0.4292036619813977,0.22445118878635378,0.2673992065174289,0.24977149084650085,0.24479729530639283,0.24728439307644684,2.2615587660385766e-6,0.0005653859036565505,0.00023372343260483617,0.00017165172654553062,0.0002026875795751834,0.0029931125443083033,0.031577471681811346,0.01734430432808472,0.01363522005089905,0.015489762189491885
5,0.009613519412075996,0.010535338660988923,0.010147278152461926,0.010050449335354641,0.010098863743908284,0.40771283824426136,0.45180748580740376,0.4321291690377774,0.42676905562940914,0.4294491123335933,0.22444710424450612,0.2673851711245577,0.24976640824203267,0.24479085572464399,0.24727863198333833,2.643887530151892e-6,0.0005353386609889231,0.00023201001716317268,0.0001703759513578682,0.00020119298426052044,0.0034133645655960217,0.03172056720661865,0.017317130875614355,0.0136181053880032,0.015467618131808776
6,0.009612046637447354,0.010577255010945943,0.010158124018023363,0.01005976183330686,0.010108942925665112,0.4077849321184563,0.45202660104135794,0.43227957958062413,0.426930943836763,0.42960526170869356,0.22444321671088244,0.2674046731647237,0.24978700498117232,0.2448208658441409,0.2473039354126566,4.7070079141030285e-6,0.0005772550109459425,0.0002380535439689573,0.0001738007910386379,0.0002059271675037976,0.003653975233732372,0.03185400340523198,0.017255342305753686,0.013576544623420573,0.015415943464587129
7,0.00961280949371366,0.010565423600633518,0.01016348155260415,0.010065079966951445,0.010114280759777798,0.4078518441306345,0.45223094742244047,0.4324629889239097,0.42710960610663246,0.4297862975152711,0.22444010418806296,0.2674254479409255,0.24979708313994115,0.2448273649511855,0.24731222404556333,4.512851116772465e-6,0.0005654236006335175,0.00024037012340972152,0.0001755704800012976,0.00020797030170550956,0.0038853051617247945,0.03197888733487986,0.01723022845492048,0.013551288727308052,0.015390758591114266
8,0.009615363586848152,0.010586794671128748,0.010172804882925289,0.010073421880288935,0.010123113381607112,0.40791375176763894,0.45242298856685115,0.43261187638239224,0.427262937980279,0.4299374071813356,0.22443808519629668,0.26744755975328466,0.24981465782614207,0.24485007272869855,0.2473323652774203,2.499163719148906e-7,0.0005867946711287479,0.0002452684023942147,0.00017831664265669474,0.00021179252252545474,0.004039478320932422,0.03209627263753805,0.017187286170787786,0.013519612942487668,0.015353449556637727
9,0.00961798712944893,0.010582348613583205,0.010179272271263067,0.010079972325269797,0.010129622298266432,0.40797082647383637,0.45261208553897736,0.43277431529635785,0.42741952747270134,0.4300969213845296,0.22443635430916198,0.26747106456488173,0.24982813812820642,0.24486313631900558,0.247345637223606,5.461794186471802e-7,0.000582348613583205,0.0002484885757761202,0.00018119380242220858,0.00021484118909916437,0.004082334950132744,0.03221235508837417,0.017165890889605306,0.013498308906246204,0.015332099897925755
10,0.009620678939495324,0.010599583608290327,0.0101864567602039,0.010086841540086662,0.010136649150145281,0.4080232338723793,0.452798272584171,0.43292577664684706,0.42756683053282696,0.430246303589837,0.22443491158516926,0.2674960107191909,0.24983895173152043,0.2448749956515367,0.24735697369152856,1.5457123289999708e-6,0.0005995836082903268,0.0002524152205053374,0.0001841472184575679,0.00021828121948145264,0.004121631556424928,0.0323271179238782,0.017145564053756238,0.01348188895633735,0.015313726505046794
20,0.009619496607780293,0.010697102945560357,0.010214474556469792,0.010111616269632757,0.010163045413051274,0.40856170695348076,0.45483696492635445,0.4344089131856743,0.4290202898017009,0.4317146014936876,0.2239613952991453,0.26743990336542944,0.24967017860950577,0.2447034726315848,0.24718682562054528,1.0258325210591931e-5,0.0006971029455603572,0.0002702519344093345,0.000195778673521678,0.00023301530396550627,0.004377757692201017,0.03397509958411434,0.017046438620230225,0.01338702711265105,0.015216732866440636
30,0.009626398084612369,0.010728957130595584,0.010227906571211056,0.010123779216521779,0.010175842893866418,0.40899302467491555,0.45659938581577775,0.43548747979427094,0.4300707312051123,0.4327791054996916,0.2237507194930988,0.26729486431953153,0.24955983823822947,0.24457291641937245,0.24706637732880096,9.325517282880724e-6,0.0007289571305955835,0.000281146400474525,0.00020566398271993318,0.00024340519159722908,0.00392376232758882,0.03528960733190198,0.01708230842112928,0.01339316025316659,0.015237734337147936
40,0.00964179265110894,0.010711373950918816,0.010235944944104262,0.010131485610810126,0.010183715277457194,0.4092737856234487,0.45811219410319903,0.4362315410239234,0.4307912352512419,0.43351138813758266,0.22355011847399334,0.267156247386122,0.24945369748336294,0.24446765152147854,0.24696067450242074,3.4415988270867365e-6,0.0007113739509188154,0.0002864332811657414,0.00020991391330280312,0.00024817359723427226,0.0037221896281429846,0.03646341648815723,0.017142551273694608,0.013439784791451666,0.015291168032573138
50,0.009664355288837918,0.010679591619674219,0.010232365534848697,0.01012895151948244,0.010180658527165569,0.40949242524164814,0.4593849133108771,0.4368002777637868,0.4313370205179098,0.4340686491408483,0.22339369680559792,0.26696685200609294,0.24932559004724208,0.24434030238069854,0.2468329462139703,2.2978484379796577e-6,0.0006795916196742184,0.0002842932725136072,0.00020991793379811728,0.00024710560315586224,0.00374960063882489,0.0374618326404733,0.017222228419799538,0.01349783025483523,0.015360029337317383
60,0.009692907007291458,0.01064923373540674,0.010228529356760822,0.010126008704641254,0.010177269030701038,0.40962769654617626,0.4604472379317588,0.43719084336781466,0.4317039601651881,0.4344474017665014,0.22326741222994642,0.26694777018877724,0.2492313610670557,0.24424887034095602,0.24674011570400586,1.7118853239059262e-6,0.0006492337354067398,0.0002815620298835508,0.0002087491840488092,0.00024515560696618,0.003849207676982086,0.03830515652739726,0.017302177733096856,0.013564197678401337,0.015433187705749096
70,0.009725964638889755,0.010609580175250847,0.010218515730693989,0.01011781009539955,0.01016816291304677,0.4097584320775574,0.4613223960832302,0.43749852879617446,0.4319938254237137,0.43474617710994407,0.2231730044055672,0.2668917878467405,0.24914042957094606,0.24415983391570922,0.24665013174332764,9.919014512249635e-7,0.000609580175250847,0.00027386652101251796,0.0002037175305706489,0.00023879202579158343,0.004053538043118779,0.039001621476706196,0.0173709222025419,0.013617825922887218,0.01549437406271456
80,0.009747155026641549,0.010567946539197088,0.010206924029602545,0.010107520769603653,0.0101572223996031,0.4098254241407974,0.46212747340567045,0.43772011770239594,0.432194207572287,0.43495716263734147,0.2230568560359552,0.26683937588920803,0.2490651558693785,0.24408299345654727,0.24657407466296288,5.317454151981121e-7,0.0005679465391970877,0.0002660269304539576,0.00019836707702321145,0.00023219700373858451,0.004108969612660364,0.03966866429497854,0.017444765701176704,0.013677297345829051,0.015561031523502878
90,0.009717566490346895,0.01054079338666785,0.01019489402486552,0.010096735022555517,0.010145814523710519,0.40989363702685244,0.4628332784291989,0.4378712583351159,0.43233038223869363,0.4351008202869048,0.2229467170165827,0.266691723142423,0.24898813206499076,0.2440104858829268,0.24649930897395878,1.1945333346734949e-5,0.00054079338666785,0.00025807510653270716,0.00019274260740409613,0.00022540885696840164,0.004019174181676943,0.04026346861832337,0.017493046004096652,0.013715686922127865,0.015604366463112258
100,0.009692899599154462,0.010522974896051987,0.010181501985463895,0.010083989341949933,0.010132745663706914,0.40993079233096186,0.4634771269563086,0.43797778841304696,0.4324189215723943,0.43519835499272064,0.22282111234170532,0.26658273196009535,0.2489126675511658,0.24393701331739465,0.24642484043428023,9.575251775618965e-6,0.0005229748960519868,0.0002504458153122642,0.00018706190576259443,0.00021875386053742932,0.0040091706128125805,0.040826132915422086,0.017548382570071467,0.01376317154605016,0.015655777058060812
200,0.009394282240878533,0.010480367387517396,0.010018485100546058,0.009918005191322889,0.009968245145934473,0.4097280316932416,0.46685235505736,0.43766605115753654,0.4319839952727179,0.4348250232151272,0.2217199423630663,0.2660197817309072,0.24812484992284298,0.24316915450397739,0.24564700221341018,2.6003208401861877e-6,0.0006057177591214675,0.00022081725339452183,0.00016005367904939577,0.0001904354662219588,0.004982242400764429,0.04410083657126363,0.017873386070319762,0.01405247465827892,0.01596293036429934
300,0.00936289734543325,0.010407412823033414,0.009903841641507646,0.009803813817206533,0.00985382772935709,0.409029949982025,0.4671361449562447,0.4364081489062284,0.4306740446730131,0.4335410967896208,0.22106601342474852,0.2655777686435215,0.24750433343537526,0.24255662864456462,0.24503048103996994,3.0585838127223514e-5,0.0006371026545667503,0.0002650303959007552,0.0002018909762197322,0.0002334606860602437,0.0049584198190827065,0.04473907627209812,0.018046306831588428,0.01422434181761533,0.01613532432460188
400,0.009317112332502604,0.01033020203032022,0.009847941134390428,0.009748827439442921,0.009798384286916675,0.4078943212214233,0.46585517128813486,0.4350445260491495,0.42932023576460726,0.4321823809068784,0.22075515034091422,0.26516990107048705,0.24707284967048865,0.24213706175663674,0.2446049557135627,4.268736457670869e-6,0.000682887667497396,0.00029519352678583546,0.0002250864349000463,0.0002601399808429409,0.0045796487803237305,0.04397600513466605,0.018150721044046733,0.014322085404281593,0.016236403224164163
500,0.009285970987239581,0.01029989105643745,0.009828427458005705,0.00973018880670441,0.009779308132355058,0.40658387397893425,0.46378908230498544,0.4338406436471463,0.4281632920471136,0.43100196784712996,0.22078024543850855,0.26494408335175695,0.24676987071287476,0.24185059312254054,0.24431023191770765,1.6682731187316058e-5,0.0007140290127604192,0.0003067389451141607,0.00023474369220965926,0.00027074131866190997,0.005016019706338795,0.042437950562498786,0.018227921828351253,0.014389037869099081,0.016308479848725167
600,0.009287693492606292,0.010315650691985704,0.009827306315927483,0.009729576640667086,0.009778441478297284,0.4056683106545435,0.4616122089277449,0.4328831983874108,0.42725651285192895,0.43006985561966987,0.22093527021342416,0.26497121770333604,0.24661080790120662,0.24172366151995098,0.2441672347105788,1.3958189385467057e-5,0.000712306507393708,0.00030625374417561705,0.00023407391716018597,0.0002701638306679015,0.004945104891980831,0.0407760998655063,0.018262769399382595,0.014414677284005084,0.01633872334169384
700,0.009311469768741332,0.010330459131267006,0.009834678895692507,0.009737464049895677,0.009786071472794092,0.4051567633042289,0.45960666850956194,0.4321516510142453,0.4265684110489472,0.42936003103159626,0.22101635430074454,0.26463748781588875,0.24655476988592273,0.24170217108846243,0.24412847048719258,9.77556425314774e-7,0.0006885302312586682,0.0003002182718437455,0.00022928126872968484,0.00026474977028671516,0.00463980530156945,0.03933561717406122,0.01826664987659291,0.014400392262546451,0.01633352106956968
800,0.00933370355969899,0.010335004809087858,0.009846605694908972,0.00975002617318231,0.009798315934045641,0.40490647120990664,0.45778415621136015,0.43158533131836785,0.4260366393031939,0.4288109853107809,0.22102741814415466,0.26458930485149135,0.24659002986318154,0.2417601437613758,0.24417508681227867,4.157857357457023e-7,0.0006662964403010094,0.0002900299813870304,0.00022000595363716135,0.0002550179675120959,0.004274682416350201,0.03811870208282197,0.018264643358120017,0.014379234824206825,0.01632193909116342
900,0.009345642831592055,0.01033359873063066,0.009855370091771022,0.009759114066389593,0.009807242079080307,0.4047468963684394,0.4561200665989089,0.4311209102850822,0.42559719665678714,0.42835905347093467,0.2209633260130107,0.26463203814474345,0.2466353629958776,0.24181813335486088,0.24422674817536924,1.3825694693485324e-5,0.0006543571684079451,0.0002835870566606697,0.0002147650179426384,0.00024917603730165405,0.004036031195772766,0.03710901157286007,0.018286138000103796,0.014381676213935369,0.016333907107019582
1000,0.009339749084589719,0.010330927575483076,0.00985975092158073,0.0097634741124788,0.009811612517029765,0.40461632859754126,0.45458463750978506,0.4307279201400353,0.42522116712566244,0.42797454363284887,0.22091872215196276,0.26462059280453915,0.24665366066972821,0.24184521806196724,0.24424943936584773,1.4752169289306352e-5,0.0006602509154102817,0.00028079579490545393,0.00021248608351018408,0.000246640939207819,0.003882672137953228,0.036208688564530196,0.018329571783809326,0.014404585471165738,0.01636707862748753
1100,0.009330976811493308,0.010328266205151928,0.009861521320875952,0.009765589255826483,0.009813555288351218,0.4045222183114365,0.4532549414991771,0.4303943632502967,0.4248991574043367,0.4276467603273167,0.22085993265113532,0.2646191055248918,0.24665432653269084,0.24185288852800926,0.24425360753035005,1.4639427250032547e-5,0.0006690231885066924,0.00027856874304636357,0.0002102578886507505,0.000244413315848557,0.0038004696134956257,0.03548086511631103,0.01838284332471037,0.014437581323236,0.016410212323973185
1200,0.009329658483539562,0.010325682295398726,0.009862587974246837,0.00976696492227772,0.009814776448262279,0.4044408498385238,0.45211646061443134,0.4301104827263979,0.4246222461348405,0.4273663644306192,0.22082408825798094,0.26462337314528017,0.24664785020926067,0.24185074065949708,0.24424929543437887,4.946268844750745e-6,0.0006703415164604383,0.00027713965160300206,0.00020899253426985974,0.0002430660929364309,0.0037720171819969083,0.0348738788105736,0.0184446532767455,0.014482589372148191,0.016463621324446846
1300,0.009333436694359667,0.010323281452874524,0.009863119963139703,0.00976770810117569,0.009815414032157696,0.40435996939256674,0.4511507421985765,0.4298670514332808,0.4243831604482963,0.42712510594078856,0.22079824641135748,0.26463676429214034,0.24664374985140286,0.24185333047251117,0.24424854016195702,7.698291729946183e-6,0.0006665633056403327,0.00027630592123665344,0.00020826381101289154,0.0002422848661247725,0.0037725418908889164,0.03437631333937411,0.018500179008771076,0.014525447295142064,0.01651281315195657
1400,0.009340442452846005,0.010321211212329796,0.009862852685383493,0.00976742596172517,0.009815139323554331,0.4041996393196592,0.4502933212918993,0.4296526328146592,0.4241723688723333,0.42691250084349625,0.220820984184868,0.2646524526789349,0.24666246499525754,0.24189256662899997,0.24427751581212875,1.0740686347866096e-5,0.0006595575471539956,0.0002763057634945259,0.0002080330974587971,0.0002421694304766615,0.0037866002678232135,0.03391216257887893,0.01852679386123111,0.014550686345720477,0.016538740103475794
1500,0.009344402895262519,0.010319476557420564,0.00986176846748335,0.009766269355857952,0.009814018911670651,0.4039652404656777,0.44956035616796675,0.42946583589042175,0.4239890087552439,0.42672742232283284,0.22125956267857144,0.26465940493470075,0.246703880186225,0.24196137689473343,0.2443326285404792,7.366519395646254e-6,0.0006555971047374817,0.00027722127561370517,0.00020885566125266908,0.00024303846843318712,0.003810725788349405,0.03316379953287354,0.01853040576048521,0.014557860056026536,0.016544132908255873
1600,0.009342463642237902,0.010318077878637838,0.009861302768697974,0.009765594526415308,0.009813448647556641,0.4037220452209808,0.4494093185572717,0.42930560661928424,0.4238285233301811,0.4265670649747327,0.22146665727734524,0.26467221434569227,0.24675498442600885,0.24203098970464593,0.2443929870653274,5.0494301146210285e-6,0.000657536357762098,0.0002779687116819317,0.0002094682854284601,0.0002437184985551959,0.003840703448104574,0.032654690662773905,0.018545171199849206,0.014575458762812472,0.01656031498133084
1700,0.009339238728613752,0.010316860526568281,0.009861300959270137,0.009765764275884855,0.009813532617577496,0.40341117804261134,0.44956482731894565,0.42916838160388654,0.42369016996920245,0.4264292757865445,0.2215646761045703,0.2646909504967154,0.2467963224200643,0.24208950367938528,0.2444429130497248,8.299965660891334e-6,0.0006607612713862478,0.0002776247818353227,0.0002092114098180901,0.0002434180958267064,0.003831650697838591,0.03223197493510721,0.018559976301821792,0.014593082319827432,0.016576529310824612
1800,0.009336100574627127,0.010315385322088796,0.009861652933872657,0.009766325797303634,0.009813989365588145,0.4031205376913248,0.4496687270026038,0.42904765499909114,0.42356979101473,0.4263087230069106,0.22165357993506635,0.2647094589208916,0.24682961810889187,0.2421320410836898,0.24448082959629083,1.1826244738055713e-5,0.0006638994253728731,0.0002770348867373037,0.00020882470729971126,0.0002429297970185075,0.0037170163316358543,0.032076737965424165,0.01858040685114351,0.014613341599873077,0.016596874225508294
1900,0.009333430457728697,0.010313966153573354,0.009861941778309376,0.009766786624343276,0.009814364201326326,0.40285036145171016,0.4497320590268063,0.4289438577935598,0.4234674845944838,0.4262056711940218,0.2217158188384947,0.264731851727851,0.24686414621868655,0.24217071689334882,0.24451743155601768,1.2992659619655636e-5,0.000666569542271303,0.0002766167749982802,0.00020863666202722452,0.00024262671851275235,0.0036179650320118145,0.03198376722586258,0.01859943693260936,0.014630404907326847,0.016614920919968103
2000,0.009331440495813663,0.010313073999406827,0.009861861770184235,0.009766797101941525,0.00981432943606288,0.40259846786251446,0.44975550245494805,0.42885643709361854,0.42338281554309243,0.4261196263183555,0.2217714613176261,0.26475047643840943,0.24689563731650002,0.24220379302728037,0.2445497151718902,1.0977246029006751e-5,0.0006685595041863376,0.00027669417533117863,0.00020895078499925148,0.00024282248016521506,0.0035295563529060487,0.031901296169129914,0.01861437603982901,0.014642337778632532,0.01662835690923077
2100,0.009331328474785894,0.010312523578648898,0.009862218726166612,0.009767272701258704,0.009814745713712658,0.4023670294219365,0.4497477052291387,0.428778546861523,0.4233069614881693,0.42604275417484616,0.22182063992278767,0.26477005029462375,0.24692522527173483,0.24223265007221695,0.2445789376719759,9.416667453724173e-6,0.0006686715252141057,0.00027636596241474326,0.0002088600602797968,0.00024261301134727005,0.003450968464182999,0.03182740669167389,0.018631590150642443,0.014656221853651865,0.016643906002147154
2200,0.009331971343863512,0.010312261555262898,0.009862827497679263,0.009768138029712548,0.009815482763695905,0.40215377976855715,0.4497248971319905,0.4287137369149864,0.4232442205906274,0.4259789787528069,0.22186673046876262,0.2647902502811207,0.24695085372414777,0.24225603991576083,0.2446034468199543,8.38625213289354e-6,0.0006680286561364882,0.0002755731282743748,0.00020838006260569537,0.00024197659544003506,0.0033808660858088073,0.031758846720435725,0.018648028612207455,0.014670022661959027,0.01665902563708324
2300,0.00933205214678448,0.010314030663763922,0.009862915185950928,0.009768627175475723,0.009815771180713325,0.4019547113690258,0.449689490681838,0.4286502283064982,0.42317978473329426,0.4259150065198962,0.22191444187835035,0.2648107834220926,0.24699578251217033,0.24230138790034875,0.24464858520625954,7.774837479416e-6,0.0006679478532155194,0.00027448493858854865,0.00020728904199039566,0.00024088699028947217,0.003318314110343591,0.031690111045681056,0.01866024514354403,0.014680549048791838,0.016670397096167935
2400,0.009332313493352336,0.010314051811597126,0.0098634148925263,0.009769199450672415,0.009816307171599358,0.40178905704014606,0.4496493718733322,0.4285960321040954,0.4231264048640962,0.4258612184840958,0.22195739392356248,0.26483070915033646,0.24704276415550117,0.24235368993010417,0.24469822704280267,8.029793374848132e-6,0.0006676865066476637,0.00027378006014880873,0.00020645113042731008,0.0002401155952880594,0.003263416403198329,0.031627035923487944,0.018659439477951043,0.014681938483306341,0.016670688980628692
2500,0.00933276060125115,0.01031392961776465,0.009864254229729516,0.009770135946504822,0.009817195088117169,0.40165166421097864,0.44960504625911374,0.42855220681389755,0.42308408900135613,0.42581814790762684,0.22199785129178923,0.26484358231738325,0.24708588015449223,0.24239996424737653,0.24474292220093438,8.161842808135367e-6,0.0006672393987488499,0.00027294183114937726,0.00020566136560124534,0.0002393015983753113,0.003214263516402101,0.03156702333506552,0.018657925181065228,0.014682543283332251,0.01667023423219874
2600,0.009333280863728107,0.010313841787003137,0.009865346506752483,0.00977125168879884,0.009818299097775662,0.4015248339228495,0.44956174084094636,0.42851647372467566,0.4230496761666373,0.4257830749456565,0.22203899413980155,0.2649883468602937,0.24712522498012002,0.242442450154838,0.244783837567479,8.626138034911052e-6,0.0006667191362718927,0.0002721659284311647,0.00020499706340742357,0.00023858149591929413,0.003168931099504883,0.031508354466883486,0.018655063824032113,0.014682218723702622,0.016668641273867368
2700,0.009333701832159983,0.0103138330607976,0.009866230675266895,0.009772138393030944,0.00981918453414892,0.40140603543730025,0.4495193411621517,0.42848468383286364,0.4230196111736355,0.4257521475032496,0.22207847160690283,0.2651258317311494,0.2471629247129741,0.24248128199154187,0.24482210335225799,9.286240862920597e-6,0.0006662981678400171,0.00027164831534972326,0.00020463303958157526,0.00023814067746564925,0.0031299881039416272,0.03160861465123977,0.01865425047853907,0.014684534034901536,0.016669392256720303
2800,0.009334271197484418,0.010313792223756437,0.00986701101708,0.00977298313598021,0.009819997076530106,0.4013002758388642,0.44947760680050336,0.42845755438060157,0.42299428125326405,0.4257259178169328,0.22211637642907667,0.265244166201777,0.2472032047821283,0.2425211232055637,0.244862163993846,1.0053093002946809e-5,0.0006657288025155826,0.000271028866810145,0.00020414415113389852,0.00023758650897202175,0.00309641428264963,0.03171443638900946,0.018651862704161318,0.014683541824958879,0.0166677022645601
2900,0.009335179099817677,0.010313918667659894,0.009867626192502756,0.00977370983187382,0.009820668012188288,0.401206710690274,0.4494372506503,0.42843251709622715,0.422971769668746,0.4257021433824866,0.22215104510015296,0.26535472662438436,0.24725750814830433,0.24257074075695273,0.24491412445262853,9.103534217659581e-6,0.0006648209001823228,0.00027046587229893367,0.00020376028710140159,0.00023711307970016764,0.003064908967350967,0.03180822563403958,0.018648889126838757,0.01468039342639222,0.01666464127661549
3000,0.009336077792817346,0.010314407777677807,0.009868422559510528,0.009774589486625863,0.009821506023068196,0.40112384586129135,0.4493974390118759,0.428411883096938,0.42295338374347,0.425682633420204,0.22218988558400019,0.2654542029062,0.24730252912614872,0.24261152287599544,0.24495702600107208,8.929620259969656e-6,0.0006639222071826538,0.00026977235877570933,0.00020318247600973192,0.0002364774173927206,0.003037883514941323,0.03189142125601241,0.018648893952179366,0.014682817378030042,0.016665855665104704
3100,0.009337193013213698,0.010314667301339384,0.00986917842140072,0.00977540316037372,0.00982229079088722,0.40104854673933343,0.4493580260680309,0.4283951499243138,0.42293840312383746,0.42566677652407564,0.2222237798383044,0.2655066004584733,0.24734116744739218,0.24264666043534402,0.2449939139413681,9.474365768617418e-6,0.0006628069867863021,0.0002691162807208719,0.00020258551472584701,0.00023585089772335948,0.0030140419377448985,0.031969073823911724,0.01864932230396682,0.014686086915303702,0.01666770460963526
3200,0.009338454047933152,0.0103148634095988,0.00986982917049232,0.009776073671282108,0.009822951420887214,0.40098102004691766,0.4493198339723129,0.42838381608648246,0.4229278344168065,0.42565582525164447,0.2222580378974173,0.2655542362338822,0.24738305480091707,0.24268440423083223,0.24503372951587465,1.036682911534706e-5,0.0006615459520668485,0.0002686020752198566,0.0002020964143642728,0.0002353492447920647,0.0029915798923843754,0.032040784928029906,0.01864880824846664,0.014687449379388241,0.01666812881392744
3300,0.009339834324863253,0.010315082968098637,0.009870455833773682,0.009776699817989298,0.00982357782588149,0.40091678846150924,0.4492827992313102,0.4283750051131395,0.422919264416662,0.42564713476490074,0.2223094323418329,0.2656071072631384,0.24742210085019775,0.2427211486372303,0.24507162474371402,5.240645536074354e-6,0.0006601656751367476,0.00026813324400564435,0.00020162843600737048,0.00023488084000650741,0.002970036849390257,0.032109927196841574,0.018645369726784006,0.01468504122230799,0.016665205474546
3400,0.009341295671700413,0.0103153373839136,0.009871067841905796,0.00977736726992082,0.009824217555913308,0.40085360315387825,0.4492485923529598,0.4283675902112317,0.4229122475320407,0.4256399188716362,0.22235892863731646,0.2656442867071425,0.2474532510828699,0.24275014261121805,0.24510169684704397,1.5472467360666542e-6,0.0006587043282995867,0.0002675619765873157,0.00020108630254636104,0.00023432413956683837,0.002950485275248362,0.03217837591699984,0.018643188882469453,0.014683927479578812,0.01666355818102413
3500,0.009342766056056141,0.010315635576163896,0.009871688070637532,0.009778009810315019,0.009824848940476276,0.400798750961125,0.4492232972103487,0.4283609386643106,0.42290603105713453,0.42563348486072256,0.22240275699358075,0.2656489385668934,0.2474819069834587,0.2427778921139395,0.2451298995486991,7.368289491507807e-6,0.000657233943943859,0.00026708031573642046,0.00020064298968522264,0.00023386165271082156,0.0029328088746783504,0.032238256207784394,0.018638192759319067,0.014678682247576635,0.01665843750344785
3600,0.009344138717497837,0.01031601992242304,0.009872140216076923,0.009778477471527285,0.009825308843802104,0.40075540210232796,0.44920159984137215,0.4283556755225582,0.4229013045990027,0.42562849006078046,0.22244293836542192,0.2656263855111664,0.2475029149719995,0.24279927418024105,0.24515109457612028,1.2520532990431543e-5,0.0006558612825021629,0.0002667463079332911,0.000200350737738383,0.00023354852283583705,0.0029168667592512293,0.0322861916068597,0.018632155407975644,0.014672004952116825,0.016652080180046235
3700,0.00934538267922284,0.010316439024370388,0.009872351116003528,0.009778705491895152,0.00982552830394934,0.40072109126584793,0.4491822663610705,0.4283530630046723,0.4228987626451816,0.42562591282492696,0.22247973007170024,0.2655924291572261,0.2475126530655448,0.24281182214359517,0.24516223760456998,1.5767542000949195e-5,0.0006546173207771597,0.0002666247327153516,0.00020030460119939466,0.0002334646669573731,0.0029019455509051765,0.03232530582668667,0.018624389511310534,0.0146627935993554,0.016643591555332966
3800,0.009346634955192107,0.010316691613193549,0.009872647548204648,0.009779002960151726,0.009825825254178187,0.40069591722753745,0.4491618434400902,0.4283509991585247,0.42289700161805777,0.42562400038829123,0.22251538032443183,0.2655473086859254,0.24752098859424929,0.2428229985581092,0.24517199357617925,1.5899586463344675e-5,0.000653365044807893,0.0002664529523414629,0.0002001819859335567,0.0002333174691375098,0.0028891166769026816,0.03235465213290053,0.018617561489404025,0.014656113494766535,0.01663683749208528
3900,0.009347864543703809,0.010317016455929934,0.009872997797854935,0.009779373920788965,0.00982618585932195,0.40067897831355315,0.4491534303813974,0.42834980540459894,0.42289610153718543,0.4256229534708922,0.22254884917907028,0.26549755505397005,0.2475273990337916,0.24283370752718378,0.24518055328048768,1.5695024413104816e-5,0.0006521354562961917,0.0002661785342643741,0.00019994556172348978,0.00023306204799393193,0.0028772809723738805,0.03237532857566363,0.01860999492191165,0.014650596441629882,0.016630295681770765
4000,0.00934902966047505,0.010317295349295319,0.009873242482770403,0.009779623693307255,0.009826433088038829,0.40067047858197824,0.44915484908266706,0.4283493901258487,0.4228964480760007,0.4256229191009247,0.22257799781180046,0.26544280034159673,0.2475351535344096,0.24284527827152083,0.24519021590296522,1.5454368631259013e-5,0.0006509703395249505,0.00026597255573007796,0.00019972983094559716,0.00023285119333783756,0.0028665947355798025,0.03238718276770136,0.018601584359498314,0.014644253989511306,0.01662291917450481
4100,0.009350173262552051,0.010317527916122053,0.009873473965009856,0.009779862258588798,0.009826668111799327,0.40066838607196226,0.4491517026110239,0.42834891480159254,0.42289694962459945,0.425622932213096,0.22260884379451062,0.2653825103320474,0.24754335685672718,0.24285651975208838,0.24519993830440778,1.513531597498001e-5,0.0006498267374479491,0.0002657637561564415,0.00019950419706267142,0.00023263397660955648,0.002857347179243246,0.0323921809683089,0.018593903737151876,0.0146385707344074,0.016616237235779638
4200,0.009351276290694448,0.010317788445474419,0.009873694803631615,0.009780086632961236,0.009826890718296425,0.40067280995214627,0.449145758032843,0.42834876935771893,0.4228978833597983,0.4256233263587586,0.22263726683241852,0.2653184395680994,0.2475513364292799,0.2428670144998064,0.24520917546454316,1.4835500270539773e-5,0.0006487237093055521,0.00026557979435816264,0.0001993105947269062,0.0002324451945425344,0.0028489416501186727,0.0323902585418951,0.01858697866755662,0.014633831765391351,0.016610405216473986
4300,0.00935231724547645,0.010318095417572238,0.009873894587640208,0.009780293424070816,0.009827094005855512,0.4006899886386464,0.44913816834843723,0.4283493840890948,0.4229000536447228,0.4256247188669088,0.22266447313336601,0.2652517591123414,0.24756060345347208,0.24287824351789167,0.24521942348568188,1.4536713124124745e-5,0.0006476827545235497,0.0002654066423289262,0.00019913160490044613,0.00023226912361468618,0.002841321200158855,0.03237551056529576,0.018579180367487968,0.014628046843427906,0.016603613605457937
4400,0.009353238456824932,0.01031829329749155,0.009874083204142022,0.009780508470804503,0.009827295837473262,0.4007105203340383,0.44912925906252393,0.428350535787304,0.4229027622701388,0.4256266490287214,0.22268753594929735,0.2651837971699798,0.24756885743181334,0.2428879296269369,0.24522839352937512,1.4661821949755668e-5,0.0006467615431750683,0.0002652244212890352,0.00019897425884302488,0.00023209934006603007,0.0028341208718395336,0.03235725911004912,0.01857230698963339,0.014623152564474811,0.0165977297770541
4500,0.00935415820658016,0.010318565457284046,0.009874247830262955,0.009780684270301442,0.009827466050282199,0.4007337679982008,0.4491259233606036,0.4283519955203834,0.4229056535120853,0.42562882451623435,0.22271350322618114,0.2651480608970829,0.2475781043573113,0.24289816257836166,0.2452381334678365,1.4528721361966451e-5,0.0006458417934198397,0.000265104123751459,0.00019888301270721168,0.00023199356822933536,0.0028281067034883717,0.03233599161404748,0.018565801229241004,0.014618348335716246,0.016592074782478625
4600,0.00935502877890544,0.010318773803760388,0.009874388957652054,0.009780838230031846,0.00982761359384195,0.40075993033597906,0.44912121859783427,0.42835342086360895,0.42290873736093393,0.42563107911227144,0.22273692210300344,0.26515491875407193,0.2475866025043207,0.24290766820339224,0.24524713535385648,1.4497540437214546e-5,0.0006449712210945605,0.0002649941659806556,0.0001987994128757503,0.00023189678942820295,0.0028218684264597537,0.03231156538304123,0.01855881654915332,0.014612798773278347,0.016585807661215833
4700,0.00935588486869489,0.01031900465664863,0.009874559447808778,0.009781031615841571,0.009827795531825174,0.4007888546277745,0.44911517540221385,0.4283552077559634,0.4229122121213425,0.42563370993865296,0.22275827132162027,0.2651610963078198,0.24759367342534858,0.24291572334619108,0.24525469838576983,1.4243536269145998e-5,0.0006441151313051098,0.0002648376812590249,0.00019867054280169717,0.00023175411203036104,0.0028162695045838913,0.032284206097751955,0.018552050797017605,0.014607453538819544,0.016579752167918575
4800,0.009356718860061,0.010319246542204882,0.009874711873516897,0.009781208362513427,0.009827960118015162,0.4008194078405572,0.4491102092442313,0.42835758793731465,0.42291636988738085,0.42563697891234775,0.2227788866464477,0.26516762583323344,0.24760262118603382,0.24292599279062216,0.245264306988328,1.4175214094757499e-5,0.0006432811399390004,0.0002646995061006542,0.00019856794914655885,0.00023163372762360652,0.002811466495173389,0.03225504453297967,0.01854332700561029,0.0145996501119086,0.016571488558759444
4900,0.009357543915539905,0.010319469062674894,0.009874811250956314,0.009781349990797628,0.00982808062087697,0.4008517390119042,0.44910525480552094,0.4283606184091467,0.42292129749157986,0.4256409579503633,0.22280028863898443,0.26517394998230626,0.2476131317400661,0.24293750997341346,0.24527532085673978,1.3907028261057192e-5,0.0006424560844600948,0.0002645370729803416,0.00019842507901159852,0.00023148107599597008,0.0028069307026992157,0.03222386910726485,0.018534482570400135,0.014592120108012302,0.016563301339206218
5000,0.009358384577634802,0.01031971176232975,0.009874905583972452,0.009781476947394672,0.009828191265683562,0.4008858515305415,0.44910329023229056,0.4283633933972298,0.42292583558451097,0.4256446144908704,0.2228220118470462,0.26517987958878275,0.24762310231286705,0.2429486759206102,0.24528588911673863,1.4078417590211376e-5,0.0006416154223651983,0.0002644088190773053,0.000198321476701598,0.00023136514788945167,0.0028026526439084883,0.03219078320062748,0.0185259894921179,0.014585097904184018,0.01655554369815096


==> aux_radon_fb_config.json <==
{
  "name": "radon_fb",
  "FB": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "PP",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            19.8,
            0.05
          ],
          "pp_τ": [
            1000.0,
            1000.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.1,
          "enabled": true,
          "interp": false
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": true,
        "merge_every": 10
      }
    },
    "RadonSquared"
  ]
}

==> aux_radon_fb_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon	discrepancy	aux_discrepancy	joint_discrepancy	radon_norm
0	0.028108	0.009150616940270764	1.0	0	0	0	0	0	0.00002	0.01562982702657878	0.0	0.01562982702657878	-0.0
1	0.152718	0.006942242380736646	0.7483888312596145	1	1	0	0	1	0.00002	0.009978134129968336	0.0005310700278968954	0.01457317091534312	0.01562982702657878
2	0.279948	0.006058914959937447	0.6477469162510464	2	1	0	0	1	0.00001549445307958094	0.006599685219469951	0.0002804566917161918	0.008661306331463317	0.005651692896610444
3	0.404476	0.005356153878797117	0.5676778282389667	2	1	0	1	1	0.000012486788211678156	0.0029258830318877292	0.00010071093372924718	0.0035521639018118597	0.012251378116080396
4	0.530693	0.00527333870497883	0.5582422809112285	3	1	0	0	1	0.00001035766880418746	0.002142806339781404	0.0002366763210071936	0.005195949516691578	0.009325495084192666
5	0.655202	0.005135465378559149	0.5425336826352644	3	1	0	1	1	8.783113369553007e-6	0.0014769829187255418	0.0001684425159716189	0.0036784006058267573	0.011468301423974071
6	0.780155	0.005026074471648982	0.5300702289976512	4	1	0	0	1	7.578582832551991e-6	0.0014484990752115527	0.00015812399885302265	0.003478423375064773	0.012945284342699613
7	0.906643	0.004920887696577019	0.5180857731463431	4	1	0	0	1	6.631904176323748e-6	0.0014206722647188254	0.00014819348955787077	0.0032867664691420984	0.014393769808040293
8	1.033333	0.004819725449963722	0.5065598519692107	4	1	0	0	1	5.87129980543472e-6	0.001393530672352366	0.00013864278858372194	0.0031033299639733904	0.015814385920929624
9	1.159055	0.004722416389295133	0.4954729435558943	4	1	0	0	1	5.24888803081445e-6	0.0013675384372109623	0.00012946486448917982	0.0029282455211491537	0.017207745249424825
10	1.427279	0.004564864085222905	0.4775222208425713	3	1	2	2	1	4.731607938736832e-6	0.0028330668140173387	0.00021514260970355135	0.00515177683685039	0.018575283686635784
20	2.390227	0.003851441490814282	0.39623841325205994	3	10	3	5	10	2.2248065955116708e-6	0.0012092863593697511	0.00012727014257605022	0.0028180576955571736	0.028071523981797804
30	3.493971	0.0032327989412621774	0.3257533706430858	4	10	2	2	10	1.3662101825772356e-6	0.0010047762001261507	0.00006027316077204846	0.0015693045517429774	0.0391980580164662
40	4.516584	0.0027954385367237305	0.2759227103180087	4	10	2	2	10	9.52257177230132e-7	0.0009188520640912312	0.00006151283924921971	0.0015355197402459058	0.046951162945560426
50	5.766284	0.0024394799913415124	0.23536657130613664	5	10	3	3	10	7.148859108761078e-7	0.0007675401193406553	0.00001892290285275926	0.0008557735306419878	0.055407580581566834
60	7.033899	0.00217368354682468	0.20508305179936073	5	10	3	3	10	5.635546507450054e-7	0.0006970998821520458	0.000018962375879212168	0.0007935848570192146	0.061492151280660184
70	8.149185	0.0019625795999555014	0.18103092234145404	7	10	0	0	10	4.599001954171407e-7	0.0006275861140715991	0.000019286885439167273	0.0007366531820014866	0.06681144456773036
80	9.492666	0.0017999744805925091	0.16250450708754735	8	10	2	2	10	3.851208232058434e-7	0.0005705098911202491	0.000017813889591209216	0.0006726183173339507	0.0715323213793896
90	10.967217	0.0016580618956638189	0.146335695869033	8	10	5	6	10	3.2900993068603487e-7	0.0004996894017954583	1.1264321823028066e-6	0.0005001969992425324	0.07686931955570259
100	12.402812	0.0015401400628661478	0.13290027113904984	11	10	2	1	10	2.855889019939878e-7	0.00047154942576730296	4.3206196981464264e-6	0.0004794016716406791	0.08092076399146453
200	25.862196	0.0009000266468726231	0.05996894523276492	11	100	32	39	100	1.1120025095038098e-7	0.0002828600955710559	0.000013619123715324963	0.00039268568343625365	0.11042990304738119
300	39.72807	0.0006551063254930216	0.03206394694135517	12	100	30	35	100	6.361579877916005e-8	0.00017603283767976088	0.000012838245702382493	0.00031131299527563264	0.1298415676571174
400	54.166596	0.0005369317341507191	0.01859972416506722	11	100	30	32	100	4.27222473936836e-8	0.00012272980428822619	0.000013011458607276317	0.00028771831171507363	0.1431902841418952
500	68.534849	0.0004773753952374751	0.011814172332310606	12	100	26	30	100	3.13462252974286e-8	0.00009825821528253103	0.000011220342994807115	0.0002449757450013267	0.15194789352814492
600	82.655562	0.0004476663654632377	0.008429273846061177	12	100	14	14	100	2.4329673883831452e-8	0.00006281347936272716	6.9134115734517575e-6	0.00015186716901037707	0.1587827990450267
700	96.459387	0.00042298364642306214	0.005617048103567886	9	100	22	27	100	1.9632982475709772e-8	0.00013011162886457597	0.000013230620661177632	0.0002948707601607615	0.16331835092319222
800	109.62145	0.00040608133132789717	0.0036912827314066095	10	100	19	22	100	1.6301573764042292e-8	0.000046551161364720036	9.600276955056382e-6	0.0001975680583240086	0.16846617132754144
900	121.902436	0.0003991241333866063	0.0028986143420661283	11	100	12	14	100	1.3834141041343051e-8	0.00002920887030288285	7.857830992118912e-6	0.00015984793168712701	0.17171136966104414
1000	134.5147	0.00039544644740973256	0.0024795971681422745	11	100	7	7	100	1.1944302776529346e-8	0.000024628764859097314	5.855965259967581e-6	0.00011968085773783366	0.17296328793709212
1100	146.867989	0.00039264445768927156	0.0021603524524666565	11	100	3	3	100	1.0457582489480588e-8	0.00002368302810066649	4.321742576862612e-6	0.00008962069727626423	0.17372238976478419
1200	159.855629	0.0003903388514038421	0.0018976631864508129	12	100	4	4	100	9.262131018113278e-9	0.000020387868983826547	3.3205072273960246e-6	0.00006946921980688548	0.17434468038767453
1300	173.043383	0.00038849842306318136	0.001687973972373708	12	100	5	5	100	8.283223385967814e-9	0.000017956301545371052	2.335739931673106e-6	0.000050046989685226914	0.17492329969470724
1400	185.711467	0.00038697549986867256	0.0015144597090355914	10	100	6	7	100	7.469199351382335e-9	0.0000162059270591517	1.764155587857036e-6	0.00003882692425512774	0.17550857369723522
1500	198.122607	0.0003857850080562719	0.0013788210172200207	12	100	6	6	100	6.7833000978603865e-9	0.000014695224518577836	1.3498221729638857e-6	0.000030736909133831096	0.1758793262970065
1600	210.514076	0.0003847867742538745	0.0012650872429320465	10	100	12	12	100	6.19871818391633e-9	0.000013180705855097712	1.1689140850884848e-6	0.00002683794072140981	0.1762930486822215
1700	222.448687	0.0003839918385196411	0.0011745162352646884	10	100	6	7	100	5.695483199672815e-9	0.00001194658863381229	1.0569965503481466e-6	0.00002428204404420447	0.17665145973889118
1800	234.671235	0.0003833397250363791	0.001100217681621896	11	100	6	6	100	5.25843918103673e-9	0.000010957503003680175	9.946943181164051e-7	0.000022711970118703577	0.17695298898604017
1900	247.674593	0.00038278558227076504	0.001037081422284352	11	100	4	4	100	4.875894274023995e-9	0.00001008605368019838	8.196447386041059e-7	0.000019247220003117348	0.1771888530380106
2000	261.217949	0.0003823053072840758	0.0009823612887834706	12	100	6	6	100	4.538697074447738e-9	9.61253334454619e-6	8.291449715796933e-7	0.000019167507685100022	0.17743059719447618
2100	274.965615	0.00038188435975085484	0.0009344006290507998	12	100	6	7	100	4.239591102667193e-9	8.857772873697441e-6	7.169163784645328e-7	0.000016853717031156383	0.17761661671150414
2200	298.558468	0.00038151682343580135	0.0008925253767817047	12	100	6	7	100	3.972754931978845e-9	8.451348846952631e-6	6.321093522694775e-7	0.000015206912593406425	0.17779091061397292
2300	314.515065	0.000381188119859294	0.0008550745328127335	13	100	6	6	100	3.733468892264694e-9	7.810104547968401e-6	5.953041329583713e-7	0.00001423911996357654	0.17793981562701677
2400	329.58239	0.0003808923568574143	0.0008213767734123461	12	100	8	14	100	3.5178697298565683e-9	7.4499496483599925e-6	5.790885163642094e-7	0.000013770953259562668	0.17806570210989248
2500	344.198266	0.0003806273954512556	0.0007911883940059314	13	100	5	8	100	3.322767449522532e-9	7.082080103490604e-6	5.508636163344386e-7	0.0000130971809223466	0.17819958507768086
2600	358.760138	0.0003803897342348209	0.0007641104618801392	13	100	7	9	100	3.145506810820367e-9	6.760834391279759e-6	5.414983042628729e-7	0.000012767029688777963	0.17832669866256445
2700	373.331064	0.0003801769925582148	0.0007398717376747907	14	100	7	6	100	2.9838613533749772e-9	6.353980126043984e-6	5.429926693117814e-7	0.000012582109481827576	0.17847491120467487
2800	387.75768	0.0003799867380603291	0.0007181950903123857	14	100	4	6	100	2.8359514306763834e-9	6.030319426658147e-6	5.295964428129149e-7	0.000012188261126328391	0.17858865755440628
2900	402.533769	0.0003798165215956103	0.0006988014763795217	14	100	4	4	100	2.7001801786614146e-9	5.646872781813686e-6	5.156650534483365e-7	0.000011758033473040401	0.17870773013716434
3000	417.673953	0.0003796630861987894	0.0006813198135186741	14	100	6	7	100	2.5751830318152965e-9	5.427258395789392e-6	5.519241609110191e-7	0.000012300538421288698	0.1788336151116251
3100	432.738167	0.0003795247456545739	0.0006655579827803297	14	100	5	6	100	2.459787578762927e-9	5.375868228262365e-6	4.67519783584131e-7	0.00001078563203640203	0.17892991359456017
3200	447.852577	0.0003793983622497197	0.0006511584887871291	14	100	5	5	100	2.352981384867311e-9	4.870814807416707e-6	4.512451147202231e-7	0.00001025542287337274	0.17903262613857476
3300	462.867994	0.0003792812455738954	0.0006378147996217528	13	100	8	8	100	2.253886008701252e-9	5.1011681390650124e-6	3.945170385273259e-7	9.395711460999674e-6	0.17911112911910546
3400	477.500967	0.00037916522697514353	0.000624596219874241	15	100	7	10	100	2.161735874122979e-9	4.692310524559627e-6	3.6045484792650167e-7	8.601677569891819e-6	0.1791394889489113
3500	492.462452	0.0003790628117300949	0.0006129275383128348	14	100	11	11	100	2.0758609785917942e-9	4.482175331814743e-6	3.727604366237913e-7	8.69885239269597e-6	0.17922437253718296
3600	507.226526	0.0003789689953946229	0.0006022385735658221	14	100	4	4	100	1.995672654572191e-9	4.233844509265807e-6	3.6333609625859063e-7	8.410153795645651e-6	0.17930400900552368
3700	522.365894	0.0003788837178660567	0.0005925224778350517	15	100	4	4	100	1.920651777480413e-9	4.039141737785625e-6	3.551708442463279e-7	8.171486854849709e-6	0.17937232358802188
3800	537.82105	0.0003788071226459275	0.0005837956009683378	16	100	5	5	100	1.8503389468323444e-9	3.868969000572772e-6	3.695291112729677e-7	8.34203972411237e-6	0.17943086333753244
3900	553.754279	0.0003787358723255713	0.0005756776952894554	17	100	3	3	100	1.7843262685552694e-9	3.724247715337792e-6	3.541128849133406e-7	8.00177450006299e-6	0.17948589461381842
4000	569.853739	0.000378670451247208	0.0005682239443321358	16	100	4	5	100	1.7222504440711032e-9	3.7523179050346272e-6	3.2635198531838815e-7	7.5287540130452415e-6	0.17953877090863404
4100	585.725195	0.0003786096262590301	0.000561293848937771	16	100	3	3	100	1.6637869317098831e-9	3.4287913955290876e-6	3.391229369778385e-7	7.599891906326321e-6	0.17958887731457426
4200	601.661629	0.0003785537115348137	0.0005549232044974306	16	100	4	4	100	1.6086449926250259e-9	3.3251684594106797e-6	3.1527575212421304e-7	7.12855281487448e-6	0.1796442257517776
4300	618.036653	0.0003785018124204915	0.000549010078594569	17	100	3	3	100	1.556563469863475e-9	3.1743922659628425e-6	3.014392446474901e-7	6.813443589233307e-6	0.17968354463609987
4400	633.447041	0.0003784272498569069	0.0005405147924635057	14	100	15	26	100	1.5073071779755254e-9	3.544095580643286e-6	1.8872597812467715e-7	5.177606726314941e-6	0.17960456135697353
4500	649.296656	0.00037837151243139746	0.0005341643485524113	15	100	10	17	100	1.460663803311997e-9	3.3292614796977453e-6	2.0225534611947756e-7	5.238976237182517e-6	0.17963821295541998
4600	664.624374	0.0003783215905455176	0.0005284764981840348	15	100	2	2	100	1.4164412332927717e-9	3.112868764487887e-6	2.1456572006289056e-7	5.301446145663184e-6	0.17968991646729537
4700	679.943947	0.0003781911047337906	0.0005136095964390736	14	100	5	14	100	1.3744652474588191e-9	4.053521877261048e-6	5.452741284411996e-7	0.00001163445699929128	0.1795646571597143
4800	695.022265	0.0003781206131890456	0.0005055781418640218	15	100	6	8	100	1.3345775148174881e-9	3.462449083577178e-6	3.773813313423239e-7	8.303928067766868e-6	0.1795863737687861
4900	710.269728	0.0003780649200740744	0.0004992327464743645	15	100	5	5	100	1.296633851455748e-9	3.2335038351140522e-6	2.600085732779446e-7	6.123506374856664e-6	0.17962218103610744
5000	726.032943	0.00037801474192906715	0.0004935156992207686	16	100	6	9	100	1.2605027000903318e-9	3.0679481421440848e-6	1.775969801901673e-7	4.69346148934366e-6	0.17964081542805105
5100	741.966921	0.00037796993215899363	0.0004884102977975766	15	100	9	9	100	1.2260637995066934e-9	2.9393779370352036e-6	1.2390882925668732e-7	3.8446458671553205e-6	0.17969022276518756
5200	757.687264	0.0003779293796164626	0.00048378994362007817	15	100	8	11	100	1.1932070169912629e-9	2.8034722019149936e-6	1.0164182521308353e-7	3.4629294881601203e-6	0.17972477711458415
5300	773.192869	0.0003778919029802474	0.0004795200428471994	15	100	10	10	100	1.161831321104439e-9	2.6832765239634575e-6	1.1176538941305211e-7	3.492359347534828e-6	0.17976988090347676
5400	788.922853	0.00037785690443351797	0.0004755324832148014	17	100	1	1	100	1.1318438756495023e-9	2.6336813117654276e-6	1.1358750303825667e-7	3.4780922343331916e-6	0.17978612229460664
5500	805.282643	0.00037782325147113087	0.00047169823274255336	17	100	2	2	100	1.1031592386035236e-9	2.5729791521257483e-6	1.0908553311875214e-7	3.373437880203915e-6	0.17981883835342652
5600	821.438153	0.00037779089089090426	0.0004680112298395441	17	100	0	0	100	1.0756986522007973e-9	2.5393233869574482e-6	1.1916626916473976e-7	3.4825856983290917e-6	0.1798395128771748
5700	837.913504	0.0003777597729555327	0.00046446580768558113	17	100	3	4	100	1.0493894123856566e-9	2.4881428066740184e-6	1.152998819797057e-7	3.3924150306554896e-6	0.17985471279486842
5800	854.154668	0.00037772984694301446	0.0004610561872690845	17	100	2	3	100	1.0241643075508486e-9	2.4236714819103787e-6	1.2227373613030267e-7	3.443040817523197e-6	0.1798746422553588
5900	870.418727	0.0003777009956232853	0.00045776901198198394	17	100	1	1	100	9.999611179073656e-10	2.3854240208368393e-6	1.1476101421591947e-7	3.3103298797449146e-6	0.179904490028779
6000	886.620275	0.00037767323206978697	0.0004546057713469493	17	100	1	1	100	9.767221680382536e-10	2.344176268701563e-6	1.1307277953102844e-7	3.2571987607594058e-6	0.17991894979320935
6100	902.52842	0.00037764644875612187	0.0004515542143432144	16	100	5	5	100	9.543939262103684e-10	2.3188438099168443e-6	1.1451836574677439e-7	3.2592666432979156e-6	0.17993310543911323
6200	917.583959	0.00037761701192284803	0.00044820032856687694	16	100	2	8	100	9.32926644885241e-10	2.319745365347171e-6	4.588850520685725e-8	2.4946984836042984e-6	0.17991337583605688
6300	932.801159	0.0003775906830000433	0.00044520054258855685	16	100	1	1	100	9.122740376085148e-10	2.2935266343514636e-6	5.52092467414146e-8	2.5454839997103325e-6	0.17993198094111085
6400	948.475394	0.00037756524402250826	0.00044230215252989496	16	100	7	7	100	8.923929880876976e-10	2.221708914143193e-6	8.354766769164637e-8	2.7799416558389915e-6	0.1799500133557232
6500	964.068507	0.0003775410768756253	0.00043954866850423726	16	100	1	1	100	8.732432878074506e-10	2.1691156630468476e-6	8.458707459581121e-8	2.7508275182472088e-6	0.1799678585794276
6600	979.872646	0.0003775178260424105	0.0004368995846818811	16	100	3	3	100	8.547873989945589e-10	2.146728635542577e-6	8.356976054559703e-8	2.7206627475153667e-6	0.1799767660838976
6700	995.518411	0.0003774951280325013	0.0004343134867861817	16	100	0	0	100	8.369902401429427e-10	2.1228544129602006e-6	7.151227549530368e-8	2.559709568922045e-6	0.17999022725055602
6800	1011.233207	0.00037747290450057156	0.0004317814485419252	16	100	3	3	100	8.198189916524389e-10	2.1204420865270405e-6	6.341265321897976e-8	2.4707773023126515e-6	0.17999039457513744
6900	1026.805547	0.0003774511302388823	0.000429300597905223	16	100	2	5	100	8.032429194318324e-10	2.094875358290875e-6	5.5720661024885114e-8	2.372850520533138e-6	0.1799906810947107
7000	1042.43499	0.00037742979832912636	0.0004268701466387111	16	100	0	0	100	7.872332145736601e-10	2.0584066839594912e-6	6.042990267154802e-8	2.3869954611029773e-6	0.17999484251745368
7100	1058.007482	0.00037740886964793806	0.00042448563722147876	16	100	1	1	100	7.717628474314459e-10	2.034938260329031e-6	4.97480061988225e-8	2.2651532777395387e-6	0.18000367041658344
7200	1073.571023	0.00037738836730251586	0.00042214970237232634	16	100	0	0	100	7.568064346241132e-10	2.0213297298837232e-6	5.1124722254359786e-8	2.265230400455101e-6	0.18000381971827248
7300	1089.359337	0.00037736828062250597	0.00041986112636442776	16	100	1	1	100	7.423401176615192e-10	1.9970348238172524e-6	4.757710246542209e-8	2.2121438378055153e-6	0.18000395501400673
7400	1105.096871	0.0003773485855318235	0.00041761716608890767	16	100	1	1	100	7.283414520328141e-10	1.9860466209683817e-6	4.3979228622614294e-8	2.172107317964745e-6	0.18001658282205696
7500	1120.789905	0.0003773292763234179	0.0004154171713129267	16	100	0	0	100	7.147893057286419e-10	1.9641760522943013e-6	4.313308827846303e-8	2.1452675558497356e-6	0.1800165998861809
7600	1136.445861	0.00037731036016032865	0.0004132619581574307	16	100	1	1	100	7.016637662815615e-10	1.93872092966565e-6	4.4578726523872345e-8	2.1339034623243205e-6	0.1800166347385898
7700	1152.235465	0.00037729182325607863	0.0004111499558600666	16	100	1	5	100	6.889460555086382e-10	1.930754590690114e-6	3.958534459065514e-8	2.0867709725830753e-6	0.18002483979300704
7800	1167.866091	0.00037727363499335165	0.00040907767603672984	16	100	1	1	100	6.766184512277624e-10	1.9062071599607538e-6	3.566246760380729e-8	2.0352764861125587e-6	0.1800249508168159
7900	1183.704177	0.00037725578644831235	0.0004070441019501852	16	100	3	4	100	6.646642152964714e-10	1.8957810311867615e-6	3.229590354220907e-8	2.0027970122932105e-6	0.18002506385772526
8000	1199.093323	0.000377238313658534	0.0004050533395415592	16	100	0	0	100	6.530675273902167e-10	1.8709827829531636e-6	3.807692613154876e-8	2.0200290828495846e-6	0.18002901204042104
8100	1214.871542	0.0003772211854364084	0.0004031018354505223	16	100	1	1	100	6.418134239973044e-10	1.847437929249353e-6	3.157512314058193e-8	1.952388860592659e-6	0.1800365844934574
8200	1230.387426	0.00037720438142112837	0.000401187269868393	16	100	0	0	100	6.308877421611326e-10	1.8260448547450055e-6	3.159776471554974e-8	1.932306214229102e-6	0.1800366793750278
8300	1246.395817	0.00037718790778661814	0.00039931034622125826	17	100	2	3	100	6.202770675477077e-10	1.81175457865361e-6	3.590803175234209e-8	1.948899523065056e-6	0.18003685644815634
8400	1262.540816	0.00037717176648331875	0.0003974712867326316	17	100	0	0	100	6.099686864585062e-10	1.7975264431938914e-6	3.4763691893344484e-8	1.927305638346818e-6	0.18003706454369253
8500	1279.353883	0.00037715591840463566	0.000395665635792429	18	100	3	8	100	5.999505414461865e-10	1.7728468123703162e-6	2.7641000798080818e-8	1.8570395230525905e-6	0.18004465381581092
8600	1296.500281	0.0003771403394153615	0.0003938906435556567	18	100	0	0	100	5.902111902240112e-10	1.7679014691702652e-6	2.9674234987682192e-8	1.8648591618500457e-6	0.18004476528100546
8700	1313.326331	0.0003771250070348481	0.0003921437486895201	18	100	1	7	100	5.807397675896063e-10	1.7466868162534943e-6	2.8585341112437715e-8	1.8378692893346732e-6	0.1800484561545462
8800	1329.98077	0.0003771099385945924	0.000390426925858237	18	100	0	0	100	5.715259501102812e-10	1.7352763110770083e-6	3.412412025804722e-8	1.864662465203635e-6	0.18004852590701945
8900	1346.64845	0.0003770951261707835	0.00038873927226236324	18	100	0	0	100	5.625599233409192e-10	1.7187308607417178e-6	3.367949464504931e-8	1.846011678046574e-6	0.18004859557273045
9000	1363.191369	0.00037708027931529275	0.0003870476956926113	17	100	4	4	100	5.538323513667662e-10	1.7059083810938333e-6	2.869598176919363e-8	1.799863092728261e-6	0.18005877363784867
9100	1379.236846	0.00037706580690724604	0.0003853987817946495	17	100	0	0	100	5.453343484825667e-10	1.6926270871321026e-6	2.8008689502906426e-8	1.7829136634064465e-6	0.18005887601225073
9200	1395.393152	0.0003770515867182629	0.00038377860447721333	17	100	0	0	100	5.37057452836661e-10	1.6854492213563905e-6	3.346657073826822e-8	1.8134893494483685e-6	0.18005907466628274
9300	1411.654204	0.0003770375999897701	0.0003821850264821524	17	100	2	5	100	5.289936018840996e-10	1.6678496462311615e-6	2.57455096771262e-8	1.7455242621766705e-6	0.1800592620993738
9400	1427.832452	0.00037702386481048645	0.00038062010874775014	17	100	0	0	100	5.211351095067317e-10	1.6575810625315879e-6	2.7725342830514255e-8	1.7478709428591022e-6	0.18005929308538937
9500	1443.886056	0.0003770103577768022	0.0003790811847835915	17	100	0	0	100	5.134746446707489e-10	1.6442889184241783e-6	2.3895582557048793e-8	1.7123333768717026e-6	0.1800660100117562
9600	1459.920258	0.0003769970733317461	0.00037756762145612044	17	100	0	0	100	5.060052115034729e-10	1.6272007624508361e-6	2.361217262867122e-8	1.6943424092606105e-6	0.1800660964072522
9700	1476.219242	0.00037698401178047977	0.00037607945353392605	17	100	1	1	100	4.987201306813836e-10	1.606475599087827e-6	2.52164433996576e-8	1.6837789218171864e-6	0.18006611508135292
9800	1492.528127	0.0003769711763398521	0.00037461704752871094	17	100	0	0	100	4.916130220306226e-10	1.60060211715156e-6	2.613421790465421e-8	1.68378326266335e-6	0.18006604855305527
9900	1508.570285	0.0003769092401568226	0.0003675603481422338	16	100	7	21	100	4.846777882495623e-10	3.6937091138204245e-6	2.488938564783902e-7	6.198608532129954e-6	0.17999862728242103
10000	1524.318001	0.00037685987269477826	0.0003619356660569011	15	100	8	11	100	4.779085996706105e-10	2.677588437626413e-6	1.8158621188700244e-7	4.512083862285717e-6	0.1800283424774094


==> aux_radon_fb_log_summary.csv <==
iter,value_min,value_max,value_confmax,value_confmin,value_mean,relative_value_min,relative_value_max,relative_value_confmax,relative_value_confmin,relative_value_mean,discrepancy_min,discrepancy_max,discrepancy_confmax,discrepancy_confmin,discrepancy_mean,aux_discrepancy_min,aux_discrepancy_max,aux_discrepancy_confmax,aux_discrepancy_confmin,aux_discrepancy_mean,joint_discrepancy_min,joint_discrepancy_max,joint_discrepancy_confmax,joint_discrepancy_confmin,joint_discrepancy_mean,n_spikes_min,n_spikes_max,n_spikes_confmax,n_spikes_confmin,n_spikes_mean
0,0.009143675961347316,0.00915519528825065,0.00915037257870997,0.009148856623092574,0.009149614600901272,1.0,1.0,1.0,1.0,1.0,0.0034061135916280618,0.016760211472868793,0.014574841635077142,0.012909796840707134,0.013742319237892138,0.0,6.208759259556274e-17,2.8537040495805366e-17,1.7864120396661296e-17,2.320058044623333e-17,0.0034061135916280618,0.016760211472868793,0.014574841635077142,0.012909796840707134,0.013742319237892138,0.0,0.0,0.0,0.0,0.0
1,0.005353543949354226,0.00798139577257039,0.007029184648336376,0.006748067354938732,0.006888626001637554,0.5673595904211884,0.8685979845421044,0.7579715037200496,0.7259231472430583,0.741947325481554,0.0015454965217389209,0.013951043337260424,0.009373061469975602,0.007715595273345522,0.008544328371660562,7.228090558387604e-5,0.0017014596938856737,0.0005787609780083928,0.0004537775986110907,0.0005162692883097417,0.0031679652737482402,0.027805761931828467,0.014232451800872101,0.011591241064499817,0.01291184643268596,1.0,1.0,1.0,1.0,1.0
2,0.00516811920373631,0.007210400224316398,0.006245786420444212,0.006038554092567981,0.0061421702565060965,0.5462289889023249,0.7802348867661629,0.6685481317251123,0.644909412365072,0.6567287720450922,0.0008724445299928683,0.011577309092379572,0.006665830212546676,0.005330525072292619,0.005998177642419647,0.00010358059856935346,0.000567126250173634,0.00029111170550461034,0.0002514348564377611,0.0002712732809711857,0.0027396814872506317,0.012832877715342389,0.008555537957271077,0.0073409626105893,0.007948250283930189,2.0,2.0,2.0,2.0,2.0
3,0.005104228189035359,0.006430025320757482,0.005642639097454169,0.005509745687231416,0.005576192392342793,0.5389481075518737,0.6900344759151773,0.5997307301171256,0.5844779738598219,0.5921043519884738,0.0007187515188376622,0.009172427274883268,0.003965475735889151,0.0029568610853065863,0.0034611684105978688,5.227597210683049e-5,0.0007030429531586076,0.0002076826992422538,0.0001632615991397136,0.0001854721491909837,0.002359139181288081,0.012927884279761723,0.005467067820648391,0.004336774536168343,0.004901921178408367,2.0,3.0,2.2640073790731217,2.0996289845632417,2.1818181818181817
4,0.005051031673377191,0.005983078454955247,0.005451800927071403,0.005367609589639112,0.005409705258355257,0.5328859480983509,0.639101612130568,0.5779823789574516,0.5682052260703496,0.5730938025139006,0.0006613514864061141,0.007118495144220336,0.002947471611065406,0.00223770305205299,0.002592587331559198,7.949233279245797e-5,0.0005645415159015968,0.0002653885094344743,0.00022739102446311528,0.0002463897669487948,0.0022933301231721943,0.009994441889039604,0.005635754534320948,0.0048368036091311,0.005236279071726024,2.0,4.0,3.0215571322892982,2.7284428677107018,2.875
5,0.004998835293915197,0.005509600614697902,0.005238480524725209,0.005197227161192817,0.005217853842959013,0.5269377619948008,0.5853648061188444,0.5537860921481473,0.5485859893516959,0.5511860407499216,0.0005062706664324665,0.004599831194030803,0.001793724345906996,0.001412082377969477,0.0016029033619382365,6.320896689569111e-5,0.00034890313909586586,0.00018124061336985382,0.00015621778498990007,0.00016872919917987694,0.002229068564233997,0.0051653735253542835,0.0036246871312782137,0.0033129989463735916,0.0034688430388259027,2.0,5.0,3.167265816691901,2.787279637853553,2.977272727272727
6,0.0049476164349747005,0.0054234904574355335,0.005147801706780087,0.005101995300532067,0.005124898503656077,0.5149178384819794,0.575551985810776,0.5434305082753976,0.5377205868534736,0.5405755475644356,0.00040037033813980185,0.003883384111875843,0.0017011693295771095,0.001388416858469821,0.0015447930940234653,6.420289523651488e-5,0.00048084638817534137,0.00019667447548911784,0.0001684843230043545,0.00018257939924673616,0.0020826235097417293,0.007255054307388519,0.003873035940753264,0.0033783710722422346,0.003625703506497749,3.0,6.0,3.9670881657644417,3.6010936524173767,3.784090909090909
7,0.004887667625424069,0.005365771394799637,0.005050931080819528,0.005004175641156863,0.005027553360988196,0.5027837145982355,0.5689745179718719,0.5323784089698076,0.5265479659990062,0.5294631874844069,0.00036948129876726967,0.002872374910274576,0.0014825863474581895,0.0012740986986000211,0.0013783425230291053,5.635646701717427e-5,0.00030475991694365245,0.0001661623331383707,0.00014423156331151336,0.00015519694822494203,0.001956044989745866,0.004552836709753794,0.0032187867942643804,0.0029718935594470535,0.003095340176855717,3.0,7.0,4.110660295251404,3.639339704748596,3.875
8,0.004781868783040739,0.005325239347613739,0.004968212275397166,0.004914689026200034,0.0049414506507986,0.4911142205998414,0.5643556238901724,0.5229163885725419,0.516352255037932,0.5196343218052369,0.00036756764519867987,0.0024812939110466364,0.00146488829478823,0.0012627716823540732,0.0013638299885711516,6.005173182965055e-5,0.00044848364940106,0.00017468719369315925,0.00014724906591757415,0.0001609681298053667,0.0019267645471472258,0.00666124628011161,0.003372082714362746,0.002973545174899841,0.0031728139446312933,3.0,8.0,4.605353698657184,4.00828266497918,4.306818181818182
9,0.004680092665696613,0.0052909144084360305,0.004879157049376315,0.004824698214634128,0.004851927632005221,0.4798896378214388,0.5604440707012731,0.5127557296288998,0.5060751864707203,0.50941545804981,0.0003656689217790088,0.0015176771271110435,0.001324196789373158,0.001179358883731492,0.001251777836552325,5.572491317210331e-5,0.00031943121496858374,0.00016178233797867008,0.0001401076823355806,0.00015094501015712534,0.0018978341792496756,0.004728924713863518,0.0030983831931589607,0.002823243316306858,0.0029608132547329093,3.0,9.0,4.70171274368219,4.093741801772355,4.3977272727272725
10,0.004529279912671722,0.005228092054087447,0.004760413459158139,0.00469832606402355,0.004729369761590845,0.4603667071561098,0.5532850491160013,0.4992003787110135,0.4916467020990585,0.495423540405036,0.00048786694260513153,0.003574973715024023,0.002106322264916515,0.0017315852355352364,0.0019189537502258757,5.1615590839271964e-5,0.0005353793353325042,0.0002100580019075203,0.0001763792267326556,0.00019321861432008796,0.0019927319733887873,0.008368124746577502,0.004270700818855757,0.0036693441987172134,0.003970022508786485,3.0,4.0,3.1521693016018193,3.0296488802163624,3.090909090909091
20,0.003663362989109599,0.004869083138633788,0.004059292477904885,0.003938576234691118,0.0039989343562980015,0.36524714083877546,0.5123736155715538,0.41908824922008914,0.4050014854924897,0.4120448673562894,0.0003687951396517607,0.002882867947016805,0.001255522075919984,0.0010820131672741378,0.001168767621597061,3.9759450713646963e-5,0.00028107408156357683,0.0001480130593901193,0.00012599049440532503,0.00013700177689772216,0.0016379076844694367,0.004751613712623678,0.0028463385317902684,0.0025482371223300507,0.0026972878270601595,3.0,6.0,3.470718512677039,3.165645123686598,3.3181818181818183
30,0.003030485640763121,0.004578662075975718,0.0035057753696415657,0.0033405441653707535,0.0034231597675061596,0.2953610145155935,0.47927822018330996,0.3558666682777031,0.33678175608929306,0.34632421218349807,0.0003318825214219718,0.002303133798492319,0.001013436276730796,0.000898891692690688,0.000956163984710742,3.12564253588018e-5,0.00017843192765967328,9.59200276816007e-5,8.134776042220057e-5,8.863389405190063e-5,0.001264504706946332,0.003554729552292473,0.0018853472590940924,0.0017619461416608622,0.0018236467003774773,3.0,6.0,4.4145922897135845,4.0854077102864155,4.25
40,0.002589160736125788,0.004319337433589087,0.0030907005002846696,0.002898180789205177,0.0029944406447449234,0.24743939019891992,0.44972646696283125,0.30846990924851386,0.2863100011381547,0.2973899551933343,0.00031470323790121056,0.001041958808922095,0.0008734089373486289,0.0007926376142816236,0.0008330232758151263,1.692623384412791e-5,0.00017009037011123516,7.555798650544273e-5,5.921030380181712e-5,6.738414515362992e-5,0.0010075626690930163,0.0025878901566127365,0.001501195636692252,0.0013681811772975761,0.001434688406994914,3.0,8.0,5.409298328680739,4.863428944046534,5.136363636363637
50,0.002225594911759498,0.00408114539826568,0.00275914514692347,0.002548912064238901,0.0026540286055811856,0.20814544622828376,0.42258291368467293,0.27061135997865815,0.24646282950671053,0.2585370947426843,0.00029950542389258736,0.000864981942097619,0.0007545007521945741,0.0006896304888327421,0.0007220656205136581,1.0276080703024617e-5,0.00013740495416040302,4.9831792685376687e-5,3.758999202210552e-5,4.3710892353741105e-5,0.000823704403809244,0.0015915178162709644,0.0010765948832200955,0.0010168957021782588,0.0010467452926991771,3.0,7.0,5.4930706814663415,5.0069293185336585,5.25
60,0.001969094302577217,0.003871375244991797,0.0025057643680031954,0.0022876169560889356,0.0023966906620460655,0.17932708467111327,0.39867822130557573,0.24168104807276403,0.2166526970659725,0.22916687256936827,0.00028528900952230345,0.0008381922159314102,0.0006861465771714605,0.0006289769472531796,0.00065756176221232,8.446678268252363e-6,0.00011485103431318377,4.5505050703375294e-5,3.475937384791328e-5,4.013221227564429e-5,0.0006348118250079899,0.0016091317962338453,0.00099396637730771,0.0009269004353384038,0.0009604334063230569,3.0,8.0,5.700001456684194,5.140907634224898,5.420454545454546
70,0.001759173540796044,0.003681839746672671,0.0022963170344718954,0.002074444514808454,0.0021853807746401747,0.15706012317157877,0.37707940130413325,0.21776702520186655,0.1923342911942217,0.20505065819804413,0.0002719872572867573,0.0006846770465515855,0.0005994556272057125,0.0005535256974678023,0.0005764906623367574,2.215695806913021e-6,9.390069427045503e-5,3.0601718325548275e-5,2.0809049819196166e-5,2.5705384072372222e-5,0.0005739054262769165,0.0012507658517152346,0.0007693863254537884,0.0007119416053787361,0.0007406639654162623,3.0,9.0,6.553387710514723,5.923885016758003,6.238636363636363
80,0.0015953194814837454,0.003511382883108369,0.002125912052426134,0.0019038992890374903,0.002014905670731812,0.1395242541902967,0.3576547175547236,0.19831151397949057,0.17287812308205355,0.18559481853077206,0.00026435507843684895,0.0007032724257953893,0.0005456524908727176,0.0005065582140430406,0.0005261053524578791,1.8777505770074312e-6,7.88615826669954e-5,2.364575980488288e-5,1.5957574413519977e-5,1.980166710920143e-5,0.0005507151340271744,0.0009935080253647014,0.0006517217368521732,0.0006217553909664003,0.0006367385639092868,4.0,9.0,6.689642369528412,6.196721266835224,6.443181818181818
90,0.0014646058914006051,0.003357375131319891,0.0019821828183884693,0.001761875159797469,0.0018720289890929692,0.12607037701301627,0.34010451857244406,0.18189617421708276,0.15668643971510254,0.16929130696609265,0.0002535948241971941,0.0005634627355436491,0.0005105261207841279,0.00047454560902941814,0.000492535864906773,6.378596098568851e-7,6.293661177927535e-5,2.1830038883701698e-5,1.615994558600051e-5,1.8994992234851104e-5,0.00045023370749561214,0.0008351204569947379,0.0006108114580916178,0.0005840792965612609,0.0005974453773264394,4.0,9.0,7.310285627552401,6.826078008811236,7.068181818181818
100,0.0013412317533144783,0.0032236869294315095,0.001856975339435205,0.0016387927174658394,0.0017478840284505222,0.11339502914995941,0.3242330441910514,0.16759594258053173,0.14265459347710996,0.15512526802882085,0.0002471334724225635,0.0005359046063634681,0.00047423396041758304,0.0004424411852109103,0.0004583375728142467,1.6488295516728245e-6,6.346290351823165e-5,2.1568332044822113e-5,1.5064797397328243e-5,1.831656472107518e-5,0.00045005740115657656,0.0009051532128640506,0.0005844346055452518,0.0005468153872805476,0.0005656249964128997,4.0,10.0,7.701122901920153,7.117058916261666,7.409090909090909
200,0.0006975916713175008,0.002277729216106592,0.001153088385300571,0.0009742662710976731,0.001063677328199122,0.04757223718257104,0.21646164346342325,0.0871574858037031,0.06696486754318552,0.07706117667344431,0.00017727041094302463,0.00029546039440208927,0.00026351211399759997,0.00025147578199691294,0.00025749394799725646,4.025160365900978e-6,3.6294193961765894e-5,1.609796974721737e-5,1.3087759015685312e-5,1.459286438145134e-5,0.00018348489250902302,0.0005793199160683789,0.0003922996993079009,0.0003560021900413979,0.0003741509446746494,5.0,12.0,9.18178334253211,8.4773075665588,8.829545454545455
300,0.00047464872398909907,0.0017746975337277757,0.0008669215913103617,0.0007212932034285329,0.0007941073973694473,0.02534985359239138,0.1595731981655671,0.054385259384768875,0.03823831323123969,0.04631178630800428,0.0001345490583511039,0.00032183977574950584,0.00017675354043044132,0.0001667623695261594,0.00017175795497830035,5.889097010996754e-6,3.202498198247276e-5,1.6162342304495e-5,1.3950617042894482e-5,1.505647967369474e-5,0.00015925654313957933,0.00048657038947800147,0.000338987964084792,0.0003101920424796668,0.0003245900032822294,7.0,13.0,10.304206359368186,9.673066367904541,9.988636363636363
400,0.00035841857400237514,0.001473474822346456,0.0007230623995473792,0.0006017719793897082,0.0006624171894685437,0.015300521590416994,0.12523417356033723,0.03784185001823312,0.024745663444911883,0.0312937567315725,9.869667331742004e-5,0.0004413894614157903,0.00013527061248202094,0.00011844682761411167,0.0001268587200480663,3.5657275799429283e-6,2.6777382842013575e-5,1.4832191157468028e-5,1.2980259434279768e-5,1.3906225295873898e-5,0.00017233138092045004,0.0005693961914772244,0.0002891426391912902,0.00026675499488854277,0.0002779488170399165,7.0,14.0,11.130548827910845,10.505814808452792,10.818181818181818
500,0.00029735115281849837,0.001264906279750413,0.0006404883341467501,0.0005371401513287647,0.0005888142427377574,0.009222208229280514,0.10145761208115986,0.028282264939776897,0.017521514233149814,0.022901889586463355,7.002685612488088e-5,0.0002209741429333265,9.497025293594252e-5,8.678262289937848e-5,9.08764379176605e-5,2.9979755520748216e-6,2.569769375952839e-5,1.2753652147840441e-5,1.0724306406041633e-5,1.1738979276941037e-5,0.00013086076111553218,0.000559444508122584,0.00023826469780065948,0.00021130921995661016,0.00022478695887863482,8.0,14.0,11.296876998388601,10.657668456156852,10.977272727272727
600,0.0002570216390925515,0.0011097748711604532,0.0005897990257071205,0.0004998607549315567,0.0005448298903193386,0.005868362891954242,0.08377281921748023,0.022356927715412676,0.013418423876523807,0.01788767579596824,4.802652263795889e-5,0.00030145301459814526,7.399949645733915e-5,6.230497773346502e-5,6.815223709540209e-5,2.731044248231053e-6,2.1301019002209435e-5,1.0001778502023056e-5,8.037418679216286e-6,9.019598590619671e-6,8.949272540500473e-5,0.00034455737217090515,0.00018032874974313772,0.00015902546815904859,0.00016967710895109315,7.0,15.0,11.99865447141023,11.274072801317043,11.636363636363637
700,0.0002405742984987355,0.0009871041178304023,0.0005557160773511996,0.0004764180179189824,0.000516067047635091,0.00409847149487087,0.06977147159164225,0.018328488940524627,0.010887023160972014,0.01460775605074832,3.357424250884138e-5,8.600781128994853e-5,5.224545045976739e-5,4.715824316279809e-5,4.970184681128274e-5,1.6643122498125025e-6,2.0454807757554232e-5,8.331458027682985e-6,6.261021959573594e-6,7.2962399936282895e-6,5.153319824191461e-5,0.00041803948110470104,0.00014584324642559975,0.00012108145599952804,0.0001334623512125639,9.0,15.0,12.194729987259041,11.464360921831869,11.829545454545455
800,0.0002333409660030639,0.0008927380494245454,0.0005329272727100758,0.00046179600255877914,0.0004973616376344274,0.002765740932134446,0.05880990317854372,0.01558834908550216,0.009360512966324586,0.012474431025913373,2.5298281359451133e-5,6.587085408900116e-5,4.1760828836819585e-5,3.69734207035808e-5,3.936712477020019e-5,5.343051066698008e-7,1.8049155447356365e-5,6.783435020087508e-6,4.856457646272503e-6,5.819946333180006e-6,3.1359912928052994e-5,0.00031012243620485763,0.00011538135775842564,9.395266058733971e-5,0.00010466700917288267,8.0,16.0,12.573098548755155,11.813265087608482,12.193181818181818
900,0.0002274716930613614,0.000816632807365114,0.0005162175035259859,0.0004511130380677301,0.000483665270796858,0.0020473394212823658,0.049876446102533396,0.013529074965631598,0.008297301408839313,0.010913188187235455,2.0110898585182116e-5,0.00020616381959480748,4.118184662621013e-5,3.234201171157887e-5,3.67619291688945e-5,4.444395216478778e-7,1.661104163072047e-5,5.6213229443594605e-6,3.9830473633384055e-6,4.802185153848933e-6,2.6093883566216265e-5,0.00023994779369008277,9.747499730669088e-5,7.955697609051502e-5,8.851598669860295e-5,9.0,16.0,12.950992002830441,12.230826178987742,12.590909090909092
1000,0.00022046998155023784,0.0007890788714972135,0.0005030104955840752,0.00044224686977196645,0.00047262868267802083,0.0016819756128732138,0.04277271619471478,0.011871252757570585,0.007439164468199578,0.009655208612885081,1.868833916464779e-5,5.393389728998027e-5,3.3689553144270936e-5,3.003464796926147e-5,3.18621005567662e-5,3.1387671663482525e-7,1.4422809351680773e-5,4.592406687502536e-6,3.185617312677548e-6,3.889012000090042e-6,2.5483847357852667e-5,0.00015341016120311434,7.914748568485874e-5,6.58535550175673e-5,7.250052035121302e-5,9.0,16.0,13.076479067574166,12.309884568789471,12.693181818181818
1100,0.0002149185536169209,0.0007842595536063945,0.0004925264574455829,0.0004348575593069504,0.0004636920083762666,0.0014335734384751753,0.03692999233774156,0.01053238635270947,0.0067407271891815135,0.008636556770945492,1.7811970757707383e-5,4.9252526927971554e-5,3.063564288220739e-5,2.751167815724887e-5,2.907366051972813e-5,2.156219178317475e-7,1.2991407538086379e-5,3.883123617917093e-6,2.6779945125536614e-6,3.2805590652353774e-6,2.304225193205172e-5,0.00013793669510593873,6.798616065768378e-5,5.6805928750563905e-5,6.239604470412384e-5,9.0,16.0,13.105196981921104,12.394803018078896,12.75
1200,0.00021049757376296992,0.000779876477588283,0.0004840413414797938,0.00042856538049763134,0.0004563033609887126,0.0012496971688950853,0.03221339573796248,0.009433036182452855,0.006155629229603214,0.007794332706028035,1.6845925389530973e-5,5.409083118195745e-5,2.8752970087818233e-5,2.57451145016643e-5,2.7249042294741266e-5,9.658383686748863e-8,1.061606314265977e-5,3.3326528352588435e-6,2.299998346816829e-6,2.8163255910378363e-6,1.7347877190790527e-5,0.00011381676122137205,5.99679013621847e-5,5.029861293198667e-5,5.5133257147085684e-5,9.0,17.0,13.083162390969868,12.371383063575585,12.727272727272727
1300,0.0002069727067908789,0.0007757878209144339,0.00047696561093491197,0.00042307675005897396,0.00045002118049694296,0.0011094677128061718,0.028349413338221927,0.00850453169662933,0.005651933042260781,0.0070782323694450556,1.5287945618519792e-5,4.9266139490392055e-5,2.6356942636615885e-5,2.3727935998464345e-5,2.5042439317540115e-5,1.2753694371840937e-7,1.7001321250946867e-5,3.1723711621366413e-6,2.0285523122570755e-6,2.6004617371968584e-6,1.6644637967178036e-5,0.0002167800346666599,5.757168747825122e-5,4.499526039961095e-5,5.1283473938931086e-5,8.0,16.0,13.20972035774938,12.426643278614257,12.818181818181818
1400,0.00020413584365413829,0.0007722210748109721,0.00047068216592805514,0.0004180474462707558,0.0004443648060994055,0.0009998805653562138,0.024694443703754763,0.007666829661960829,0.0052001262727614005,0.006433477967361115,1.3149580499933508e-5,6.0910163704042256e-5,2.5625545695948138e-5,2.2505612102180325e-5,2.406557889906423e-5,1.2475413147771364e-7,1.672482446356796e-5,3.2020793824256546e-6,1.943113099997761e-6,2.572596241211708e-6,1.6795060751537492e-5,0.00024540117235758124,5.8993736085679133e-5,4.277171593114283e-5,5.088272600841098e-5,8.0,17.0,13.081507534982268,12.259401555926821,12.670454545454545
1500,0.00020185719103243385,0.0007689369358310891,0.0004652099441425176,0.00041355194924862346,0.0004393809466955705,0.000911105601774954,0.02214386795987775,0.0069240823041256195,0.004806694242763151,0.005865388273444385,1.1914899830787717e-5,3.886226186036624e-5,2.3277725598340595e-5,2.0842717963667388e-5,2.206022178100399e-5,8.570915116252546e-8,1.4036563138945986e-5,2.9160570895342122e-6,1.8268119663240933e-6,2.3714345279291526e-6,1.663518876387352e-5,0.00016895537650439178,5.2818407621069834e-5,3.986516066155099e-5,4.634178414131041e-5,8.0,16.0,13.24138746581516,12.394976170548476,12.818181818181818
1600,0.00020002967664649145,0.0007659539407507937,0.00046080772892118907,0.0004097675228620459,0.0004352876258916175,0.0008378682397437512,0.020044571805149333,0.0063263533549202675,0.004471186282652547,0.005398769818786407,1.0656500044930323e-5,5.956156624549592e-5,2.2590337108586006e-5,1.980511150826626e-5,2.1197724308426134e-5,1.5882825338005308e-7,1.0916452345429968e-5,2.410310067120907e-6,1.6020387613052507e-6,2.006174414213079e-6,1.6145698745136623e-5,0.00012913085812183464,4.577310967595219e-5,3.647265879260004e-5,4.1122884234276115e-5,8.0,16.0,13.294105363180154,12.524076455001662,12.909090909090908
1700,0.00019853648710810396,0.0007631906075760404,0.000457075997994106,0.0004063659320977089,0.00043172096504590746,0.0007802845161865392,0.0183072405051057,0.005818208835833626,0.004166635518543229,0.004992422177188428,9.493720907931962e-6,3.067700200317879e-5,2.054716827305055e-5,1.8515469437647773e-5,1.953131885534916e-5,2.2716413540573452e-7,8.68073232835548e-6,2.112890321986875e-6,1.4228481473223202e-6,1.7678692346545977e-6,1.4687623044809718e-5,0.0001470498376622294,4.176277647171599e-5,3.30121112952954e-5,3.7387443883505696e-5,8.0,17.0,13.3823261946674,12.572219259878054,12.977272727272727
1800,0.00019733705815553108,0.0007606375310814789,0.0004539286307200888,0.00040347116883476374,0.0004286998997774263,0.000735409352352698,0.016856697085585695,0.005392619122508331,0.0039035332654890954,0.004648076193998713,8.322350975304496e-6,2.7439577333337583e-5,1.9411772405882914e-5,1.753387155607263e-5,1.8472821980977772e-5,2.1227139930833013e-7,6.8665929880244056e-6,1.7802058699075909e-6,1.2469091843439618e-6,1.5135575271257763e-6,1.3707740864942075e-5,9.907524412448512e-5,3.669120693766997e-5,3.01139908940545e-5,3.3402598915862234e-5,9.0,17.0,13.296400079491768,12.567236284144595,12.931818181818182
1900,0.00019636733510909244,0.0007582961986751669,0.0004510892723217835,0.0004007452794019074,0.00042591727586184546,0.0007006107612040492,0.015647981313905927,0.005006577149512484,0.003655673787472343,0.004331125468492413,7.546522597014896e-6,2.995870790785874e-5,1.8482219705218804e-5,1.659749856938958e-5,1.7539859137304192e-5,1.7470562465392578e-7,9.02889131649803e-6,1.6810116095677098e-6,1.1357196564014055e-6,1.4083656329845576e-6,1.2009308374858324e-5,0.00018304610222990764,3.63130160547896e-5,2.76771445606429e-5,3.199508030771625e-5,8.0,16.0,13.393450827083061,12.606549172916939,13.0
2000,0.00019558264043742916,0.0007561461106823644,0.0004486541550974797,0.00039842198349085704,0.0004235380692941684,0.0006297421301759657,0.014636771950301785,0.0046788271323631074,0.0034410837464564194,0.004059955439409763,6.515119259978406e-6,2.7315897475133837e-5,1.759224502054847e-5,1.5792540526500045e-5,1.6692392773524258e-5,1.1475512770210899e-7,8.457997050272067e-6,1.5668220730127746e-6,1.0133331861019817e-6,1.2900776295573782e-6,1.1119688424151959e-5,0.00017135122963036017,3.359156497534518e-5,2.547877511616299e-5,2.9535170045754083e-5,9.0,16.0,13.501049684884949,12.726223042387778,13.113636363636363
2100,0.00019494730350511823,0.0007541606429638477,0.0004464666623983451,0.00039631165864510676,0.00042138916052172594,0.0005632485346093249,0.013788632369835782,0.004386178709196656,0.003243852207660064,0.00381501545842836,5.972650712352433e-6,2.658736242328242e-5,1.6743080953194664e-5,1.4977310217732171e-5,1.5860195585463417e-5,9.198047410648561e-8,5.484823666941923e-6,1.28783287374019e-6,9.269627519188397e-7,1.107397812829515e-6,1.0341677451320274e-5,0.00011201764377724162,2.9336100877731287e-5,2.3792270055466076e-5,2.656418546659868e-5,9.0,17.0,13.47458096395787,12.707237217860314,13.090909090909092
2200,0.00019443330397089342,0.000752332815913556,0.0004444941897315345,0.00039439546745721564,0.00041944482859437507,0.0005060275020143839,0.012728490865676125,0.004124440267854485,0.0030622822167212793,0.0035933612422878822,5.571372107203413e-6,4.973553136668426e-5,1.640369717908388e-5,1.4148637741561294e-5,1.5276167460322587e-5,8.93316791089287e-8,1.9892606441753967e-5,1.5874830162586765e-6,6.903422129374547e-7,1.1389126145980656e-6,8.173289019416921e-6,0.00020504926770163693,3.056006780589133e-5,2.1258568805264867e-5,2.5909318305578102e-5,9.0,16.0,13.502128313209301,12.747871686790699,13.125
2300,0.00019401669589614757,0.000750649003157405,0.00044264474207792283,0.00039261360823904386,0.00041762917515848335,0.0004566291021200537,0.011149787196869692,0.0038734698893533866,0.002899245570195549,0.003386357729774468,5.279788392699718e-6,2.38464819078271e-5,1.5166251275076521e-5,1.3513489014004079e-5,1.43398701445403e-5,9.065716156812287e-8,1.7175864212872635e-5,1.7197290505387832e-6,7.258738556323234e-7,1.2228014530855533e-6,7.0195770695630925e-6,0.00017329951732684564,3.0367206157706726e-5,2.0853556394463663e-5,2.5610381276085194e-5,9.0,16.0,13.433503045311797,12.657406045597293,13.045454545454545
2400,0.00019367968162419758,0.0007490966204842035,0.00044102881603678924,0.00039104138442089525,0.00041603510022884224,0.0004138824579240479,0.010024598630808979,0.003657030003085478,0.0027521655772920687,0.0032045977901887734,4.967293678625921e-6,3.0129049202117684e-5,1.4644036254200065e-5,1.2931525564198419e-5,1.3787780909199242e-5,8.926329174066823e-8,1.3310817497934962e-5,1.4410280543319306e-6,6.626618651147872e-7,1.051844959723359e-6,6.3510520744509574e-6,0.00013457756592437007,2.693845638926591e-5,1.9587836094417916e-5,2.3263146241841913e-5,9.0,17.0,13.45808727912589,12.723730902692294,13.090909090909092
2500,0.000193406403796173,0.0007476664823349789,0.00043953614625098856,0.0003895692067369394,0.000414552676493964,0.0003768389598634083,0.009198545381174913,0.003460665974348525,0.0026104818490965084,0.0030355739117225167,4.73766977439448e-6,2.7035356920859697e-5,1.4065185278241292e-5,1.2416200310839443e-5,1.3240692794540367e-5,7.235487375552364e-8,1.0599008414595113e-5,1.3081267325272045e-6,6.832132286188539e-7,9.956699805730292e-7,6.2979961811217975e-6,0.00010738818438242259,2.624441882396532e-5,1.9350145813274892e-5,2.2797282318620107e-5,8.0,18.0,13.531269215756254,12.764185329698293,13.147727272727273
2600,0.0001931859578283549,0.0007463215635377962,0.0004382585359679218,0.00038830702839624776,0.0004132827821820848,0.00034466130436802624,0.008571442119815831,0.0032936861793754968,0.0024878429243056126,0.0028907645518405547,4.427844249600876e-6,2.4134367434842605e-5,1.330631274873757e-5,1.1749775595713978e-5,1.2528044172225774e-5,8.779194647054575e-8,8.457872000478595e-6,1.1309308218500282e-6,6.230661877127863e-7,8.769985047814073e-7,5.692967553036436e-6,8.594078370580156e-5,2.366284665367854e-5,1.8010474322584497e-5,2.083666048813152e-5,9.0,18.0,13.655462229872706,12.867265042854568,13.261363636363637
2700,0.0001930051872668269,0.00074509710172321,0.00043698108019428375,0.0003870442249463311,0.00041201265257030743,0.0003161557712037186,0.00808883378289158,0.003125899604581246,0.0023659484595949,0.002745924032088073,4.414977134144426e-6,2.4119277704143014e-5,1.297737083122318e-5,1.14022730461216e-5,1.218982193867239e-5,6.291869337053015e-8,7.41011884711446e-6,1.112857476329879e-6,6.09160962091166e-7,8.610092192105225e-7,4.951238707828074e-6,0.0001075347005512256,2.3044187470240932e-5,1.7218786305966573e-5,2.0131486888103752e-5,9.0,16.0,13.6091134706894,12.868159256583327,13.238636363636363
2800,0.00019285285025743144,0.000743973225926986,0.0004358640129770101,0.00038594442095287145,0.00041090421696494077,0.000289931578728115,0.0076806807482599545,0.002978963705189746,0.0022600378023070037,0.0026195007537483748,4.129497685877401e-6,0.00013361395623263928,1.5760511016022078e-5,1.0061398504299037e-5,1.2910954760160558e-5,6.363963672714352e-8,1.706251045801634e-5,1.5215052549282858e-6,5.838648913282234e-7,1.0526850731282546e-6,4.9361293656680495e-6,0.00019604969776907934,2.809504466668272e-5,1.653696575243357e-5,2.2316005209558145e-5,9.0,16.0,13.675780066594516,12.915129024314574,13.295454545454545
2900,0.00019272263003772906,0.0007429417156741953,0.0004348747323692837,0.0003849673199116846,0.00040992102614048414,0.00026568085161807116,0.007338691332092655,0.002849934041610748,0.0021647785393152296,0.002507356290462989,3.92253590247449e-6,1.707037660980487e-5,1.1746016595375706e-5,1.0382994200113462e-5,1.1064505397744584e-5,8.741436669453562e-8,1.327161834544639e-5,1.155355455142799e-6,5.030690619275372e-7,8.292122585351682e-7,4.610114937177472e-6,0.00013364295563003038,2.1750456944085997e-5,1.530743314608929e-5,1.8528945045087643e-5,9.0,17.0,13.845244425134357,13.063846483956553,13.454545454545455
3000,0.00019261123901308767,0.0007419801804701516,0.0004339976165664461,0.0003840975655570872,0.00040904759106176664,0.00024331573234679998,0.007044502400488326,0.002736463426397361,0.002078996562178688,0.0024077299942880247,3.845493468805858e-6,1.573847933608068e-5,1.1249933876349324e-5,9.948683095263499e-6,1.0599308485806411e-5,5.556213374696127e-8,1.0208351093612787e-5,9.64195255787344e-7,4.698871278604018e-7,7.17041191823873e-7,4.4774073561035825e-6,0.00010299015612275498,1.924530874837476e-5,1.4455351482101533e-5,1.6850330115238147e-5,9.0,17.0,13.610503692853746,12.866769034418981,13.238636363636363
3100,0.00019251593289150958,0.0007415267594005699,0.00043319594957595003,0.0003833019190441529,0.00040824893431005147,0.00022276018983771409,0.006770452783854752,0.0026332574195718586,0.0019999999681974867,0.0023166286938846726,3.6581399176107663e-6,0.00011803622756751623,1.3875827134677616e-5,8.846316193389979e-6,1.1361071664033798e-5,7.504341853637348e-8,9.400779551378082e-6,9.950071285190519e-7,4.425692421706272e-7,7.187881853448395e-7,4.383184633635046e-6,0.0001777849325817352,2.15299629425262e-5,1.321369665856066e-5,1.737182980054343e-5,10.0,17.0,13.694119496949977,12.987698684868207,13.340909090909092
3200,0.0001924340548484019,0.0007412753769466335,0.000432434872119036,0.0003825426288537144,0.0004074887504863752,0.00020349676855658776,0.0065130798579274615,0.002535398161653513,0.0019244500697714797,0.0022299241157124963,3.6154995365485787e-6,1.6882832315457165e-5,1.0552024635257203e-5,9.245265456416536e-6,9.89864504583687e-6,1.574346078659965e-8,6.787218472272565e-6,9.152368639524497e-7,4.711226166738815e-7,6.931797403131656e-7,4.209490073951014e-6,9.740903482878791e-5,1.920369588474536e-5,1.3681554198097124e-5,1.6442625041421242e-5,10.0,17.0,13.640301717172145,12.927880101009672,13.284090909090908
3300,0.0001923586800235057,0.0007410307509696416,0.0004317541990515767,0.0003818625337893696,0.00040680836642047316,0.00018549861404557134,0.00626928431114307,0.0024481385242194212,0.0018565025283989957,0.0021523205263092086,3.4144658983630864e-6,1.6417240341977733e-5,1.0207654736459502e-5,8.932763335577438e-6,9.57020903601847e-6,2.7461444755841532e-8,5.071886787258091e-6,7.481107967143788e-7,4.3031019502604114e-7,5.8921049587021e-7,4.084313785164283e-6,6.264218832522358e-5,1.6808429504546636e-5,1.29380367851455e-5,1.4873233144846068e-5,10.0,17.0,13.599337660738621,12.900662339261379,13.25
3400,0.0001922872463004433,0.0007407945875011004,0.00043104221566346807,0.00038115413290708505,0.00040609817428527656,0.00016722069135828273,0.006038247476690574,0.002355263097648734,0.0017873651991804063,0.00207131414841457,3.2733608222015924e-6,1.4309644742065206e-5,9.78895675478275e-6,8.59662072597009e-6,9.19278874037642e-6,3.407618163491365e-8,3.765276092128985e-6,6.159860394163308e-7,3.8026881503862485e-7,4.981274272274778e-7,3.907481945686363e-6,4.431322770058155e-5,1.4984721937025439e-5,1.2050533710297941e-5,1.351762782366169e-5,10.0,17.0,13.695435813502453,12.963655095588457,13.329545454545455
3500,0.00019221932829092627,0.0007405668459688836,0.0004303910879615118,0.0003805031856123881,0.00040544713678694995,0.00015036276236892002,0.005819261748965712,0.002272009331899521,0.0017220966717466134,0.0019970530018230672,3.1402496364549474e-6,1.9806853010592154e-5,9.582456963740504e-6,8.329153411535441e-6,8.955805187637973e-6,2.869011093496324e-8,4.91869580743289e-6,5.782078830266688e-7,3.181379276842121e-7,4.4817290535544046e-7,3.690339969262847e-6,7.232582606092226e-5,1.4445504438801619e-5,1.1059637178847603e-5,1.275257080882461e-5,10.0,18.0,13.596370832825986,12.903629167174014,13.25
3600,0.00019215467237926863,0.0007403455735836453,0.00042983202773173683,0.0003799452428135297,0.0004048886352726333,0.0001346690975406372,0.005611679729069275,0.002200412713455504,0.001666274782731302,0.001933343748093403,3.2354217718905847e-6,1.6526502595936227e-5,9.307070550126067e-6,8.109350085423919e-6,8.708210317774993e-6,3.010252394233526e-8,4.847791742358853e-6,5.288931000260935e-7,2.884623744141866e-7,4.0867773722014e-7,4.2192278769559776e-6,4.956493033857879e-5,1.3267007318710146e-5,1.060261042377633e-5,1.1934808871243238e-5,10.0,18.0,13.537097285539172,12.871993623551738,13.204545454545455
3700,0.00019209298860808894,0.0007401320029442744,0.00042931946799405746,0.00037943396489322157,0.0004043767164436395,0.00012001670644337945,0.005414852348431345,0.0021347940174620507,0.0016150986878093387,0.0018749463526356947,2.9037574601312277e-6,1.392593904845133e-5,8.875850689508416e-6,7.758062131177733e-6,8.316956410343075e-6,4.640392892711584e-8,3.6051424584941197e-6,4.5021861126732197e-7,2.774992927760733e-7,3.6385895202169764e-7,3.478500533291049e-6,3.6985253099750914e-5,1.2001090704607519e-5,1.0084204751965713e-5,1.1042647728286616e-5,10.0,18.0,13.566838909553528,12.887706544991925,13.227272727272727
3800,0.00019203401044626706,0.000739924767840858,0.0004288452301839709,0.0003789608910363762,0.00040390306061017356,0.00010628452630424292,0.005228072010693599,0.00207409490873521,0.001567731379806788,0.001820913144270999,2.792592678656698e-6,4.120065803659568e-5,9.344988401167431e-6,7.515098641728976e-6,8.430043521448204e-6,2.413507694214854e-8,3.3099332820570003e-6,4.875270117753976e-7,2.929709284490962e-7,3.902489701122469e-7,3.295430934661062e-6,7.797280009923939e-5,1.315421568091701e-5,9.698906462312952e-6,1.142656107161498e-5,10.0,18.0,13.660716873430923,12.95291949020544,13.306818181818182
3900,0.000191977671452159,0.0007397229350009007,0.00042839884328716885,0.0003785154902667609,0.0004034571667769649,9.341020965602692e-5,0.005050793158806055,0.0020168858180227172,0.001523208664006969,0.0017700472410148431,2.660475115967285e-6,7.993880319796351e-5,1.0327104716192978e-5,6.908046078915891e-6,8.617575397554435e-6,2.147724596941077e-8,4.1330907101427156e-6,5.15625237650408e-7,3.0140626305025525e-7,4.085157503503316e-7,3.1574634696913112e-6,0.00011499212053019088,1.4279405345370857e-5,9.269156750774274e-6,1.1774281048072565e-5,10.0,17.0,13.646132466863722,12.944776624045367,13.295454545454545
4000,0.00019192380721164736,0.000739527984688271,0.00042796441540363334,0.0003780818010835665,0.0004030231082435999,8.135853928866118e-5,0.004882436675811229,0.0019609729181102853,0.0014800927420297295,0.0017205328300700074,2.5626393868397995e-6,1.2504356807235472e-5,8.087215028741563e-6,7.050826532349032e-6,7.569020780545297e-6,2.475455420463105e-8,2.159350770785177e-6,4.484008692123978e-7,2.992633254610926e-7,3.738320973367452e-7,2.9779477585276098e-6,3.675221175090209e-5,1.1672357174372421e-5,9.446758230478831e-6,1.0559557702425626e-5,10.0,17.0,13.607703572011435,12.937750973443112,13.272727272727273
4100,0.00019187202213513698,0.0007393384312700945,0.00042756880868336894,0.00037768675290409884,0.0004026277807937339,7.002160605411951e-5,0.004722440993222484,0.0019101792782460923,0.0014406919213585153,0.0016754355998023038,2.461976919678483e-6,1.1707655375427889e-5,7.845057878301495e-6,6.845624785208692e-6,7.345341331755093e-6,1.4369294500002032e-8,1.6145521820186666e-6,4.112452398672603e-7,2.849200328006857e-7,3.48082636333973e-7,2.920279276836204e-6,3.41333520858054e-5,1.1049181008114583e-5,9.06558570083318e-6,1.0057383354473881e-5,10.0,17.0,13.776269097307706,13.04191272087411,13.409090909090908
4200,0.0001918214417869944,0.0007391556008582317,0.0004271981633148846,0.0003773170401938421,0.00040225760175436335,5.9799348389405555e-5,0.004570402333450204,0.0018625699723738203,0.001403841038543027,0.0016332055054584236,2.376594786557787e-6,1.1556283326251541e-5,7.588148048001533e-6,6.61172517200288e-6,7.0999366100022065e-6,1.617083926004492e-8,1.4676094011929908e-6,3.931630106227807e-7,2.746930854117628e-7,3.3392804801727173e-7,2.8417446348427454e-6,3.127718955170123e-5,1.0548790046910716e-5,8.72851909294572e-6,9.638654569928218e-6,10.0,18.0,13.880424745932729,13.165029799521818,13.522727272727273
4300,0.00019177191616544532,0.0007389772775466141,0.0004268424272230072,0.00037696224061884955,0.0004019023339209284,5.032462316228638e-5,0.004425939670577791,0.0018167406015575426,0.001368612820667846,0.0015926767111126942,2.2985360986960523e-6,1.1318894545822232e-5,7.4184933609500676e-6,6.450341819216811e-6,6.934417590083439e-6,1.638169842391996e-8,2.254280602990412e-6,4.262045453758293e-7,2.796842648958712e-7,3.5294440513585024e-7,2.7543201391744256e-6,3.381694011559287e-5,1.0650805741739308e-5,8.621096369083206e-6,9.635951055411257e-6,10.0,18.0,13.850443745809502,13.149556254190498,13.5
4400,0.00019172342274864147,0.0007388047060332279,0.0004265050516467464,0.00037662551281482213,0.00040156528223078426,4.152235905355123e-5,0.0042887379283188965,0.001773325858827863,0.0013351261662203936,0.0015542260125241284,2.222109942673604e-6,1.1340137487233136e-5,7.361478832708363e-6,6.372720340386149e-6,6.867099586547256e-6,2.2464509577856122e-8,1.6301424033141385e-6,4.109517659464826e-7,2.7760385519792826e-7,3.4427781057220544e-7,2.6543543146651238e-6,3.416610949490257e-5,1.0512958838345158e-5,8.489840658762322e-6,9.50139974855374e-6,10.0,18.0,13.936985331150336,13.199378305213301,13.568181818181818
4500,0.000191675934296365,0.000738637738754696,0.00042618154306575765,0.0003763020233909146,0.0004012417832283361,3.333927317117356e-5,0.004180948951704329,0.0017318267468355163,0.0013028182025518397,0.001517322474693678,2.151194266475865e-6,1.0907718947058522e-5,7.089265248859487e-6,6.144214157532952e-6,6.61673970319622e-6,2.7844801787726958e-8,1.1736645475273967e-6,3.907303078279671e-7,2.7423939673579177e-7,3.3248485228187943e-7,2.587070688487855e-6,2.9837965798730313e-5,1.0134442172333406e-5,8.290623233131568e-6,9.212532702732487e-6,10.0,18.0,13.90015592648976,13.19075316441933,13.545454545454545
4600,0.00019162941177102862,0.0007384749795948998,0.00042587971134171274,0.0003760005451495851,0.00040094012824564893,2.573349973245656e-5,0.0040778744449196805,0.0016929885834102377,0.0012728311035889322,0.001482909843499585,2.0747686346722278e-6,1.089062088959009e-5,6.876804437246402e-6,5.945239579758366e-6,6.411022008502384e-6,1.374812254998868e-8,1.1813427408478802e-6,3.663630748570425e-7,2.577765361084244e-7,3.1206980548273344e-7,2.4959627024013114e-6,2.7903249515004128e-5,9.613353790278389e-6,7.960387834202685e-6,8.786870812240537e-6,10.0,18.0,14.076439548513624,13.355378633304559,13.715909090909092
4700,0.0001915838460804628,0.0007383175978427242,0.000425588351338177,0.00037570940202156193,0.00040064887667986946,1.8638074995671054e-5,0.003979311330580656,0.0016556658428215712,0.001243701253876285,0.0014496835483489281,2.0112636201445244e-6,1.4401471650070904e-5,6.829067910417153e-6,5.878996019543862e-6,6.3540319649805075e-6,8.737557480739071e-9,2.8153603935522676e-6,3.9602501555349707e-7,2.4268303449185434e-7,3.193540250226757e-7,2.396866885583657e-6,5.8119738849386685e-5,1.0320219023211727e-5,7.585619086518786e-6,8.952919054865257e-6,10.0,18.0,13.932515058871012,13.226575850219898,13.579545454545455
4800,0.00019153920622660506,0.0007381646583042808,0.00042530771308830107,0.00037542864851158896,0.000400368180799945,1.2006093313664916e-5,0.003885030182444643,0.0016195845175238414,0.0012157415970884778,0.0014176630573061596,2.3876159722739497e-6,1.1700514296807452e-5,6.5547389096360266e-6,5.654634425201447e-6,6.104686667418737e-6,3.15603055993477e-8,2.0932206874840237e-6,3.7593042625712587e-7,2.349903221337804e-7,3.0546037419545313e-7,3.0285250007601858e-6,4.346873788614332e-5,9.818207847716658e-6,7.389457630264077e-6,8.603832738990368e-6,10.0,19.0,13.875508399716482,13.192673418465334,13.534090909090908
4900,0.00019149548978465434,0.0007380153445388426,0.00042503359279199275,0.00037515366567419055,0.00040009362923309165,5.802209078612265e-6,0.003794811472986235,0.0015843700024807802,0.001188320022641139,0.0013863450125609596,2.242719443050107e-6,1.0996826748431028e-5,6.473800464480641e-6,5.570495938422615e-6,6.022148201451628e-6,2.8153595398391946e-8,2.0418503823523895e-6,4.061541984786979e-7,2.423052666778969e-7,3.242297325782974e-7,2.319482749335691e-6,4.1888943589604567e-5,1.0391456463092785e-5,7.436364015944778e-6,8.913910239518781e-6,10.0,19.0,13.997227357829061,13.275499914898212,13.636363636363637
5000,0.00019145264063203337,0.0007378710033087344,0.00042478045250500773,0.0003749000370600097,0.0003998402447825087,0.0,0.0037076036363255576,0.0015518289294536064,0.001163051906669519,0.0013574404180615627,2.1064379142217405e-6,1.0740765949771228e-5,6.2745563884876655e-6,5.405665912355346e-6,5.840111150421506e-6,1.91419389070079e-8,1.6953034075579222e-6,3.522916895545751e-7,2.255870599354055e-7,2.889393747449903e-7,2.295239764693048e-6,3.55666347952511e-5,9.278214307038519e-6,7.123722873794848e-6,8.200968590416683e-6,10.0,17.0,13.870943743186775,13.197238074995042,13.534090909090908


==> aux_radon_fb_stats.json <==
{
  "cpu_time": 13553.836239,
  "elapsed": 13623.117168708
}

==> aux_radon_sliding_fb_aux.csv <==
iter	k	c1	c2	k_dist	c_dist
1	0.010160022269188686	0.43540002926022503	0.2521364482122555	0.00016002226918868621	0.0032037076841807473
2	0.01024883749011072	0.43495091930038704	0.25240560889853286	0.0002488374901107194	0.0030892783775543584
3	0.01023457740574521	0.4352309952233928	0.25240243348127783	0.0002345774057452097	0.003269940662319961
4	0.010234753434723543	0.4351969427794015	0.2523920549446329	0.00023475343472354263	0.00323926459422215
5	0.010315112342061722	0.43475436511285953	0.25263743907923064	0.00031511234206172203	0.003160613179556118
6	0.010301187885689763	0.43497860794085097	0.25262701543386196	0.0003011878856897625	0.0032811578264075386
7	0.010299455170715661	0.4349052499722936	0.2525916446763811	0.0002994551707156609	0.0032091058511690396
8	0.010363433811084155	0.4345369969249389	0.2527882481039011	0.0003634338110841545	0.003177704019521291
9	0.010350695599312962	0.4347045997958534	0.252771400193112	0.00035069559931296193	0.00324702595411597
10	0.010347076261485726	0.4346106360453136	0.25271710553825344	0.0003470762614857254	0.0031521510217044847
20	0.010390347090252015	0.4341640332878177	0.2527833176723228	0.00039034709025201515	0.003012046023478913
30	0.010361674536882094	0.4338640860257321	0.2525569853246475	0.00036167453688209367	0.0026950007223115993
40	0.010341832636867969	0.43320291522916116	0.2523254335217489	0.00034183263686796833	0.002333199986632994
50	0.010342842057924953	0.4324383948665343	0.2521371111190857	0.0003428420579249525	0.00221293300736175
60	0.010362258330682744	0.4320963873485457	0.25216121716353745	0.00036225833068274406	0.0023474437098505306
70	0.010369326702000116	0.43221541359199644	0.25242642901058293	0.0003693267020001157	0.002554060762211998
80	0.010366732277385446	0.4323299014623058	0.25263188831896616	0.00036673227738544603	0.0027190168352918963
90	0.01036015374749665	0.43241511927979787	0.2527879123380947	0.00036015374749664986	0.0028512383596552265
100	0.010351510757266537	0.43248872201900934	0.2528788984518071	0.000351510757266537	0.002926193979104379
200	0.01021889750224498	0.4326413975384929	0.2534331859843399	0.00021889750224497913	0.0034532061806622967
300	0.010116398336691312	0.43255718494505013	0.2534732902142733	0.00011639833669131218	0.0035030330574696423
400	0.010057477739319311	0.43247381648729466	0.25336800475438825	5.7477739319310855e-05	0.0034108435181378406
500	0.010023387424357579	0.4323931189220269	0.25322706771763803	2.3387424357578304e-05	0.003286008081422533
600	0.010004130881604316	0.43231923914848047	0.2530655626591451	4.130881604315351e-06	0.003143018452713691
700	0.009993298178591629	0.4322507555603331	0.252892325427324	6.701821408371458e-06	0.0029910046122030537
800	0.009987293101612407	0.432188299447449	0.25271123724010713	1.2706898387592966e-05	0.0028338042915994044
900	0.009983974290636058	0.4321312951778592	0.25252555386276027	1.602570936394196e-05	0.002674939272174717
1000	0.009982411784779379	0.4320729339761135	0.25234554996212466	1.758821522062151e-05	0.0025268099178539396
1100	0.009981948234766039	0.43202185976085106	0.25215912182935946	1.8051765233961098e-05	0.002375621014242616
1200	0.009982009259691643	0.4319816376596463	0.25197561593132456	1.7990740308356998e-05	0.00222848642800331
1300	0.009982550576910453	0.4319641224887251	0.2518132860958247	1.7449423089547014e-05	0.0020946420292602807
1400	0.009983357556622973	0.4319680628543359	0.25167094263847245	1.6642443377026805e-05	0.0019706141226874907
1500	0.00998436769159464	0.4319740701194974	0.2515253785342867	1.5632308405360076e-05	0.0018454093400029846
1600	0.00998541800068275	0.43197702165903973	0.2513796394372193	1.45819993172501e-05	0.0017251198573229277
1700	0.009986535796151491	0.4319736165545789	0.25123390047614047	1.3464203848508743e-05	0.0016131363004777835
1800	0.009987586352490729	0.4319668299512609	0.25109047144949426	1.2413647509271208e-05	0.001510952050545076
1900	0.009988551441471235	0.43195918460013877	0.25095677278296247	1.1448558528765612e-05	0.0014231348646318127
2000	0.009989416780532162	0.43195329186860004	0.2508361175568554	1.0583219467837773e-05	0.0013496081531418642
2100	0.009990193368953376	0.43195113297251	0.25072871618327436	9.806631046624034e-06	0.0012876163431158065
2200	0.009990844906534985	0.4319517164385275	0.250634908248306	9.155093465015515e-06	0.0012364459619056366
2300	0.009991393750826402	0.4319580731217167	0.25055644746646	8.606249173597966e-06	0.001192424264472063
2400	0.0099918649824187	0.4319709592221158	0.25049499524865426	8.135017581300391e-06	0.0011533638137659669
2500	0.009992239399391324	0.4319933529739078	0.2504535823655212	7.760600608676393e-06	0.0011157101682671793
2600	0.009992447236641626	0.43203153496107943	0.25044237201316083	7.552763358373987e-06	0.001076281350201015
2700	0.00999352808079672	0.4320824952251082	0.2504519237836286	6.471919203280413e-06	0.0010341757828083394
2800	0.009995249964422628	0.43215155065611377	0.2504850046512933	4.750035577372191e-06	0.0009883374743590093
2900	0.00999662547117452	0.43222339238505253	0.2505148644666461	3.3745288254803663e-06	0.0009423878803967884
3000	0.009997740218847116	0.4322825515190831	0.2505245253811942	2.2597811528846795e-06	0.0008990252737870661
3100	0.009998891144762634	0.43232847395247437	0.25051900571478936	1.1088552373667016e-06	0.0008587984661791768
3200	0.009999944907150332	0.4323630858715488	0.2505041458382126	5.509284966773165e-08	0.0008222919192713516
3300	0.0100008197509904	0.4323890226459345	0.25048261713151243	8.197509903992012e-07	0.000788603257586333
3400	0.01000155127155579	0.4324075821273339	0.25045694312659555	1.5512715557889495e-06	0.0007582657520935519
3500	0.010002102744707642	0.4324212738333711	0.2504300925965534	2.1027447076413935e-06	0.0007312775057412235
3600	0.010002537086361991	0.43243090560636605	0.25040284706603944	2.537086361990848e-06	0.0007076529353074915
3700	0.01000292483544871	0.43243742990916806	0.2503756054538108	2.9248354487098477e-06	0.0006870351602474398
3800	0.010003301462814543	0.4324419095280293	0.2503487848681426	3.301462814542591e-06	0.0006689206285225057
3900	0.01000365936600332	0.43244498244185	0.25032327390302445	3.6593660033192726e-06	0.0006533080366139559
4000	0.01000402727791655	0.43244724474334056	0.25029854344356867	4.027277916549346e-06	0.0006394294135524136
4100	0.010004332325259008	0.4324492885492388	0.25027621254417276	4.332325259008216e-06	0.0006274774614334113
4200	0.01000464651249254	0.4324509543282172	0.2502553111760008	4.646512492540236e-06	0.0006170446679563087
4300	0.010004897114957584	0.43245284664710665	0.25023669402208404	4.897114957583618e-06	0.0006078338223318447
4400	0.010005170836582505	0.43245442483315016	0.2502195497708492	5.170836582505181e-06	0.0005998961381463409
4500	0.010005445189268769	0.43245614827773404	0.2502037501311089	5.445189268768816e-06	0.0005926770129873194
4600	0.010005736735946428	0.4324579082965787	0.25018891678461697	5.73673594642804e-06	0.0005860763476492632
4700	0.01000605225853859	0.4324599989015112	0.25017506901954584	6.052258538589289e-06	0.000579766985557539
4800	0.010006390141673172	0.43246226198568855	0.25016193777657364	6.390141673171673e-06	0.0005737664456756497
4900	0.010006971183046826	0.4324652314965647	0.25014845897594634	6.971183046825674e-06	0.0005672423658872155
5000	0.010007569452871784	0.43246809718000656	0.2501371504074181	7.569452871784149e-06	0.0005616088735226057
5100	0.01000804989611781	0.43247009466138686	0.2501288122794435	8.049896117809721e-06	0.0005576873768404157
5200	0.01000861850055829	0.4324699560539353	0.2501238718693376	8.61850055828943e-06	0.0005567021510537479
5300	0.010008897032791397	0.4324669661377955	0.2501192870367855	8.8970327913971e-06	0.0005586205427673026
5400	0.010008990273156698	0.432464849992935	0.250114512008283	8.990273156697301e-06	0.0005596916147223299
5500	0.010008962512677381	0.4324643675613264	0.25010933781595623	8.962512677380963e-06	0.0005591290516812011
5600	0.010008943055847054	0.43246365210762455	0.2501037821674621	8.943055847053516e-06	0.0005587722293088074
5700	0.010008953150219694	0.4324628005430568	0.25009811883929634	8.953150219693368e-06	0.0005585864305867623
5800	0.010008977449179172	0.4324618607838861	0.2500924759278061	8.977449179171579e-06	0.0005585496610449348
5900	0.010008998539015572	0.43246098713158493	0.2500870349557481	8.998539015571405e-06	0.0005585376089610939
6000	0.01000903050643762	0.43246018874493436	0.25008147696588734	9.03050643761942e-06	0.0005584883829525739
6100	0.010009064250979067	0.43245941815058303	0.2500760516969184	9.06425097906699e-06	0.0005584861317555333
6200	0.01000909538353235	0.43245869925325126	0.250070780975537	9.095383532350607e-06	0.0005585059269887719
6300	0.01000912607270804	0.4324580556697328	0.25006564957091443	9.126072708039168e-06	0.0005585179480373762
6400	0.0100091624446175	0.43245736567342824	0.250060675177916	9.162444617499127e-06	0.0005586410234814092
6500	0.010009196727296759	0.4324567984565079	0.25005587633372883	9.196727296758786e-06	0.0005587045681813934
6600	0.010009221963053386	0.4324562784797712	0.25005133715710137	9.221963053385532e-06	0.0005587866476748601
6700	0.010009243657707157	0.43245578611457364	0.2500470045744402	9.243657707156891e-06	0.0005588958878083094
6800	0.01000925975732314	0.4324552894919529	0.25004285721188574	9.259757323139273e-06	0.0005590575324431685
6900	0.010009277936729906	0.43245478399794246	0.25003892066363137	9.277936729905692e-06	0.0005592738102324044
7000	0.010009298709029975	0.43245422226116004	0.2500352224395895	9.298709029974955e-06	0.0005595892409247936
7100	0.010009317318275772	0.43245373585066516	0.2500316361961275	9.317318275772063e-06	0.0005598605938233104
7200	0.0100093344148603	0.432453213005886	0.2500281889560351	9.334414860300358e-06	0.0005601985640582001
7300	0.0100093465599648	0.4324527752796544	0.25002488804467016	9.346559964800577e-06	0.0005604794610206017
7400	0.010009357971393901	0.4324523585717591	0.25002182019140573	9.357971393900849e-06	0.0005607680068775169
7500	0.01000937500630929	0.4324518166207496	0.25001891028150053	9.375006309290598e-06	0.0005612039615844863
7600	0.010009385765762433	0.43245133842638467	0.2500161045507723	9.385765762433274e-06	0.0005615944242329227
7700	0.010009400471498215	0.43245074150933716	0.25001349638398085	9.400471498215157e-06	0.0005621224282215274
7800	0.010009409638356257	0.4324502890587436	0.2500109897558404	9.409638356256897e-06	0.0005625201951856025
7900	0.010009419904626811	0.4324497069103332	0.25000864151315433	9.419904626811054e-06	0.000563061298064964
8000	0.010009431372798692	0.4324490732824935	0.2500064463132008	9.43137279869194e-06	0.0005636654722930906
8100	0.0100094479275203	0.4324485664360943	0.25000432764184327	9.447927520299382e-06	0.000564152055160078
8200	0.010009466763950606	0.43244790647369413	0.25000237416529214	9.466763950605542e-06	0.0005648004085054422
8300	0.010009472955619821	0.43244743523102014	0.25000043189398297	9.472955619821075e-06	0.0005652668261942504
8400	0.010009481991224691	0.43244686393138176	0.24999861025815362	9.481991224691289e-06	0.0005658396674918092
8500	0.010009494255190831	0.43244630333619427	0.2499969046698173	9.494255190830789e-06	0.0005664070138480266
8600	0.010009505661669157	0.4324457959107196	0.24999525813755238	9.505661669156895e-06	0.0005669258127124722
8700	0.010009511231890447	0.43244533065172663	0.24999367946289566	9.511231890446323e-06	0.000567406444911877
8800	0.010009514200808351	0.43244492197512696	0.24999227347461705	9.514200808351247e-06	0.0005678324871367761
8900	0.01000951498779424	0.43244458764727256	0.24999108540461853	9.514987794239163e-06	0.0005681841825695961
9000	0.010009517520105716	0.4324443441824105	0.2499900883821109	9.517520105715993e-06	0.0005684441278334495
9100	0.010009516790407801	0.4324441212368533	0.24998924726919075	9.516790407801054e-06	0.0005686823215789081
9200	0.010009514605384528	0.4324439281421482	0.24998854668229478	9.514605384527627e-06	0.0005688890553143401
9300	0.010009518845578593	0.4324436781546569	0.24998805795299392	9.518845578593282e-06	0.0005691490370687129
9400	0.010009518168090623	0.4324435193553227	0.24998757403357494	9.518168090623044e-06	0.0005693181579307748
9500	0.010009514290029633	0.43244344867225876	0.24998716031822407	9.514290029632652e-06	0.0005693980030379579
9600	0.010009517852083115	0.4324431407827949	0.2499869295719596	9.517852083114689e-06	0.0005697110613793513
9700	0.010009514372426734	0.4324429813160656	0.24998673231924579	9.514372426733947e-06	0.0005698750444137162
9800	0.01000951196817888	0.43244285150087736	0.2499865657592473	9.511968178879324e-06	0.0005700087256676235
9900	0.010009512187374807	0.4324426630545813	0.24998651636202157	9.512187374806358e-06	0.0005701982856067604
10000	0.010009517094949946	0.43244252338318584	0.24998641045041203	9.517094949946028e-06	0.0005703404316911825


==> aux_radon_sliding_fb_aux_summary.csv <==
iter,k_min,k_max,k_confmax,k_confmin,k_mean,c1_min,c1_max,c1_confmax,c1_confmin,c1_mean,c2_min,c2_max,c2_confmax,c2_confmin,c2_mean,k_dist_min,k_dist_max,k_dist_confmax,k_dist_confmin,k_dist_mean,c_dist_min,c_dist_max,c_dist_confmax,c_dist_confmin,c_dist_mean
1,0.009652346720300624,0.010408183824277039,0.010053526963552807,0.009968368717783487,0.010010947840668147,0.40745605157907755,0.4507776149303893,0.43174728165286147,0.4267349282088191,0.4292411049308403,0.22446708161542983,0.2666372399139119,0.2492431444855945,0.24466260138047816,0.24695287293303633,2.4603067149721325e-7,0.00040818382427703845,0.00019713329749688113,0.0001439612814756071,0.00017054728948624412,0.004054632658130914,0.031105016580719916,0.017456022706487218,0.014007534645897476,0.015731778676192347
2,0.009637522032451802,0.010478649082789521,0.010126369953913073,0.010040574951199019,0.010083472452556046,0.4073888028540681,0.4510362707952735,0.4313757302529395,0.4264242068783959,0.4288999685656677,0.22445626040726321,0.26720057626402083,0.24945952458567253,0.24489131658865607,0.2471754205871643,1.42022500332524e-6,0.00047864908278952116,0.00021820569407677778,0.00016517524778668916,0.00019169047093173347,0.0028541009430965527,0.031262304271833304,0.01736307679645594,0.013928458881440675,0.015645767838948308
3,0.009625673025954705,0.010479275607637596,0.010115300225756185,0.010029255801970186,0.010072278013863185,0.40734426120585054,0.4513123901780591,0.43161674661819505,0.42666574415611935,0.4291412453871572,0.22443617115850711,0.26717731373156733,0.24945751870885438,0.24488748505366673,0.24717250188126055,5.262003827492812e-7,0.000479275607637596,0.00021528272814992058,0.00016295291466598223,0.0001891178214079514,0.0032450757914786778,0.031423052850799424,0.017314456548565213,0.013890603722369665,0.01560253013546744
4,0.009617847840882284,0.01056538590365655,0.010129781854214396,0.010039028561320157,0.010084405207767277,0.4072594281423695,0.4515705833280154,0.4316058676934162,0.4266815798694466,0.4291437237814314,0.22443923415095024,0.2673992065174289,0.24947807118649848,0.2449233353063521,0.2472007032464253,2.2615587660385766e-6,0.0005653859036565505,0.00023146180437365695,0.00017716730826940847,0.00020431455632153271,0.0029931125443083033,0.031577471681811346,0.017247093069107235,0.01384800343836815,0.015547548253737694
5,0.009613519412075996,0.010535338660988923,0.010146975050838721,0.010062316948976552,0.010104645999907636,0.4071686320092413,0.45180748580740376,0.43163178539738434,0.4266491533740737,0.42914046938572903,0.2244221897544869,0.2673851711245577,0.2495357491750068,0.2449880152321617,0.24726188220358425,2.643887530151892e-6,0.0005353386609889231,0.00022407746203607703,0.00017019365674527152,0.00019713555939067427,0.003086708213842576,0.03172056720661865,0.017351910619841534,0.013960359330341074,0.015656134975091305
6,0.009612046637447354,0.010532745912184957,0.010145010925103636,0.010059051667332772,0.010102031296218204,0.40707746568232117,0.45202660104135794,0.43174400773695754,0.42676613694012755,0.42925507233854254,0.22440179124871118,0.2671653890830973,0.2495111678644288,0.24497029967749342,0.24724073377096112,4.7070079141030285e-6,0.0005327459121849572,0.00022454948109227262,0.0001692614417283287,0.00019690546141030066,0.003251750114728573,0.03185400340523198,0.01731031645893074,0.013924902296394844,0.015617609377662793
7,0.00961280949371366,0.010723263964982492,0.01015818239345877,0.010068731969112597,0.010113457181285684,0.4069895412847774,0.45223094742244047,0.4317152419334202,0.426735715968901,0.4292254789511606,0.22427086355521264,0.2673851431888089,0.2495224218891725,0.24498092780771596,0.24725167484844424,4.512851116772465e-6,0.0007232639649824915,0.00023826151956095015,0.00018129027026724255,0.00020977589491409635,0.0032285762780840835,0.03197888733487986,0.017306577880316146,0.013906416867429383,0.015606497373872765
8,0.009615363586848152,0.010688566693716671,0.010171249994206724,0.010085811121568925,0.010128530557887825,0.4069065764376967,0.45242298856685115,0.4317080013466056,0.4266872457882218,0.4291976235674137,0.22422454609845618,0.26743333432259636,0.24955449279647748,0.24502108848075035,0.24728779063861392,9.375265215862127e-7,0.0006885666937166707,0.0002346462324251208,0.00017665370181518803,0.0002056499671201544,0.00279580215355428,0.032103762329511794,0.017387293112858485,0.01399730926947649,0.015692301191167487
9,0.009617986550671023,0.010747411386850281,0.010177671663203358,0.0100876942756603,0.010132682969431829,0.4068290193887582,0.4526120993999432,0.43173002136166827,0.4267338505058531,0.4292319359337607,0.2241786079109294,0.2671930377523539,0.2495448566182369,0.2450292750814198,0.24728706584982835,5.466998530944539e-7,0.0007474113868502809,0.00024223213883701536,0.0001788848288560509,0.00021055848384653314,0.0029294792427997916,0.032257493390532875,0.017319043809255055,0.013956615767453943,0.0156378297883545
10,0.009620677524198035,0.010727726077878669,0.010182533111556267,0.010091892543435904,0.010137212827496085,0.40666262539006737,0.4527983024763393,0.43173441353383046,0.426719293210025,0.42922685337192773,0.2241383955995493,0.26735925939650174,0.24953368534969583,0.24501512336736542,0.24727440435853063,1.5443979759881266e-6,0.0007277260778786685,0.00024801138620322437,0.00018542136406529566,0.00021671637513426002,0.002912708131340052,0.03239518282762239,0.017347096848155615,0.013961964631506472,0.015654530739831043
20,0.0096162692031072,0.010864464785470653,0.010225842984524947,0.010124525811161765,0.010175184397843356,0.4050971014738332,0.45483717076271934,0.43168294039691224,0.4266525838565435,0.42916776212672786,0.22371848456150645,0.26717915528006825,0.24946085257364572,0.2449721581817039,0.2472165053776748,2.318313133580982e-6,0.0008644647854706526,0.000282715238787218,0.0002064588356395226,0.0002445870372133703,0.002425614471253305,0.033974460222457196,0.017312379318928272,0.013889386224099345,0.015600882771513808
30,0.0096082832354952,0.010858335358198684,0.01023290244156502,0.010125607704967912,0.010179255073266466,0.4046540288229591,0.4566356534032166,0.43154165477114587,0.4265277092341701,0.429034682002658,0.2233483784528678,0.26716682546632536,0.24931209471093377,0.24482872694987826,0.247070410830406,9.84678124696034e-6,0.0008583353581986843,0.0002969842557827375,0.00021754514956237827,0.0002572647026725579,0.0023114116254693336,0.035338731566224725,0.01733514593746561,0.013919947172766437,0.01562754655511602
40,0.009580909445696529,0.010813357048675884,0.010233501239266083,0.010124414799959977,0.01017895801961303,0.40473787851422877,0.458244087097068,0.4313668395140957,0.42634046195436115,0.42885365073422843,0.22305551277457045,0.2673619361167255,0.24921006823832517,0.24472470467535182,0.2469673864568385,4.1346124724922495e-6,0.0008133570486758834,0.00030137727386395855,0.00022174322308136918,0.00026156024847266387,0.002272804954725635,0.036646092630424565,0.01743547420179372,0.014024563527526136,0.01573001886465993
50,0.009562262178736358,0.010772688019411268,0.010230319169533618,0.0101230511615748,0.010176685165554209,0.40480123400233453,0.45972271292461425,0.43125424652119576,0.42618975419609023,0.428722000358643,0.2228039744199044,0.2676446892654548,0.24911873439066898,0.24461778451431102,0.24686825945249,2.664185722409118e-6,0.0007726880194112683,0.00029894226618423255,0.00022207526354381393,0.00026050876486402325,0.0021779276498602234,0.037921752469280104,0.017578082748539055,0.014144660195890174,0.015861371472214614
60,0.009545181747863587,0.010755887144367806,0.010228952235080056,0.010123238772187602,0.010176095503633829,0.4047861598807631,0.4610407591610134,0.4312646192390385,0.4261758768516733,0.4287202480453559,0.22257233693369166,0.2679006009731357,0.24908384154598895,0.24457467989299153,0.24682926071949024,7.52683630913728e-7,0.0007558871443678061,0.0002971109713068256,0.00022218352172475653,0.0002596472465157911,0.0020960312000162266,0.039215414004466806,0.017630468886254136,0.014173331736714062,0.0159019003114841
70,0.009525013606176963,0.010752046709731278,0.01022481151313052,0.010119746227901917,0.010172278870516218,0.40464220846116056,0.46229466507021766,0.4314015867786543,0.42629525896151127,0.4288484228700828,0.22207632587778373,0.267838531163987,0.24913425283030863,0.24461733876278788,0.24687579579654825,4.617806533753141e-6,0.0007520467097312782,0.0002949091037479201,0.00022150349830905378,0.00025820630102848694,0.0020880973721779553,0.04046189496355031,0.017617384986265916,0.014137530120771668,0.01587745755351879
80,0.009502692138236542,0.010755745306172433,0.0102181818377129,0.010112340601293632,0.010165261219503266,0.404635545228811,0.463346262539993,0.4316022396674696,0.4264657907647662,0.4290340152161179,0.22166167485236776,0.26803213393626885,0.24921673408803585,0.244680275075712,0.24694850458187392,3.057417443629029e-7,0.0007557453061724333,0.0002937315190133511,0.0002213162742132,0.00025752389661327555,0.0019807348380089912,0.041511270442436306,0.017638245573142832,0.014139759868842616,0.015889002720992723
90,0.00947867725940544,0.010755854750314401,0.010208753633525334,0.010102166729351329,0.010155460181438331,0.4046962595875621,0.46422648254465954,0.43181677683549213,0.42664295826151033,0.42922986754850123,0.22132053122642553,0.2681880936044635,0.24929405191669327,0.24474554547373853,0.2470197986952159,3.212331173464353e-6,0.0007558547503144011,0.0002918482069237383,0.0002211065961854856,0.00025647740155461195,0.0017124768882831594,0.04238881965510576,0.01766295766284461,0.014147714607210494,0.01590533613502755
100,0.009455610147732265,0.010752581875202736,0.010198573935829682,0.01009142747943263,0.010145000707631156,0.4047443541461636,0.4649541478235793,0.432004332451909,0.4267967053573269,0.42940051890461794,0.22103751172762426,0.26831883456504074,0.24935694851823137,0.24479575615062166,0.2470763523344265,4.7799424719215805e-6,0.0007525818752027354,0.00028960033301240475,0.00022069599904001814,0.00025514816602621146,0.0015029480403532974,0.0431170696489626,0.017694165017425094,0.014163530125778957,0.015928847571602026
200,0.009313994869105066,0.010654374165163736,0.010095397336273876,0.009988108751861093,0.010041753044067485,0.40512980333452886,0.46910237174401,0.4328440435468853,0.4274436419262626,0.43014384273657397,0.2186202472336318,0.2703355995124533,0.24958516311229478,0.24493270988175542,0.2472589364970251,2.0290269679652806e-5,0.0006860051308949337,0.0002628030113938743,0.00020402393325449127,0.0002334134723241828,0.0013176324989514253,0.04782419004739794,0.017999734810357597,0.014364478701475399,0.016182106755916498
300,0.009231007280938938,0.010557631588755069,0.010013597636310857,0.00990836483231361,0.009960981234312234,0.4051229099161992,0.4692751626600013,0.4328589209944754,0.42743241537568066,0.43014566818507805,0.21781945103337322,0.27088170742403245,0.24956674007811713,0.24487198405806482,0.24721936206809098,3.1657361938466216e-6,0.000768992719061062,0.0002498476402816388,0.0001862579501237108,0.00021805279520267478,0.0015285953425891936,0.048482510173550084,0.018123901116048162,0.014469139328146835,0.0162965202220975
400,0.009210598861350108,0.010473032973028287,0.009965035727644822,0.009863545203411121,0.009914290465527971,0.40492419167736965,0.4677964789109058,0.43259292508510455,0.4272100561408602,0.4299014906129824,0.2173652373050574,0.2710142364835642,0.24949447787705964,0.24477952244872703,0.24713700016289333,7.777240923488235e-6,0.0007894011386498923,0.0002490186055627743,0.00018364412138343228,0.00021633136347310329,0.0015967537073383385,0.047696319353184004,0.01813873990486345,0.014496787447047126,0.016317763675955287
500,0.009203487731521633,0.010398566012960592,0.009933274770582078,0.009833949509558326,0.009883612140070202,0.4050565852033752,0.4657001732208387,0.43222080402666824,0.4269040088343398,0.42956240643050403,0.2170937973375745,0.2708431386140865,0.2493722634279118,0.2446539413685354,0.2470131023982236,6.9095845166098485e-6,0.0007965122684783672,0.0002557223791057366,0.00018970765977122767,0.00022271501943848214,0.0015603805159181698,0.046381989559741044,0.018116696445104056,0.014498817810267291,0.016307757127685674
600,0.009203997423609,0.010332878480877635,0.009911882648441861,0.009814784932416257,0.00986333379042906,0.4047194996956886,0.46341786781905886,0.4318103100010341,0.4265604635832748,0.42918538679215446,0.21716783382082644,0.2705106763238865,0.24924560599230078,0.24453553544834083,0.2468905707203208,4.184285388869613e-7,0.0007960025763909997,0.00026044807428606524,0.00019421434847315708,0.00022733121137961116,0.0014722965241738826,0.04474846646596404,0.018082354828069233,0.014481611704715165,0.0162819832663922
700,0.009184990310360413,0.010324277709456669,0.00989672586476733,0.009801440220040186,0.009849083042403757,0.4043990717241918,0.46137337071280726,0.43140887304235176,0.42621616317235933,0.42881251810735554,0.21763517290242845,0.27007017380059206,0.24913756499008285,0.24444638528368443,0.24679197513688364,2.3101114347313934e-6,0.000815009689639587,0.00026484220711973824,0.00019892602198809753,0.00023188411455391788,0.0013056587309436486,0.043032657006124624,0.018045015964919003,0.014451991919089566,0.016248503942004285
800,0.009178646076714867,0.010318788006805274,0.009885931635649273,0.009791755560711417,0.009838843598180345,0.40408799734572465,0.4592393902647778,0.4310399851376738,0.42589401710342895,0.42846700112055136,0.21817107787599627,0.2695284274735427,0.24902149004934188,0.24434663679831736,0.24668406342382962,5.313759626826564e-7,0.0008213539232851327,0.00026885500066707623,0.00020303120492540437,0.00023594310279624028,0.0010748169672012186,0.041242204918835075,0.018035400949434014,0.014446486305222047,0.01624094362732803
900,0.00918162989604159,0.010311088050176213,0.009878286054995375,0.009784938988688737,0.009831612521842056,0.4037832573552343,0.4572839854767393,0.43070997317515514,0.4256020805246039,0.4281560268498795,0.21867172977428784,0.2692180686940654,0.24891444561541282,0.24426033597219882,0.24658739079380582,1.1029114036401055e-5,0.0008183701039584101,0.00027205292615968925,0.0002064771921674849,0.00023926505916358707,0.0008064297169175334,0.03963023747311426,0.01802920037857126,0.014441816614762867,0.016235508496667064
1000,0.009165240079048304,0.010304420378642295,0.009872694597776543,0.009780867758443548,0.009826781178110046,0.4036345467003023,0.45554519990443976,0.4304254861657097,0.42535372523791387,0.4278896057018118,0.21910051512832351,0.26911158731356355,0.2488178398895904,0.24418356378750372,0.24650070183854705,1.232716639161524e-5,0.000834759920951696,0.0002726807615934749,0.00020790949035952929,0.0002402951259765021,0.0005954997801605247,0.038242536945209044,0.018020364878517554,0.0144352296662041,0.016227797272360827
1100,0.009165476410403736,0.01030206567814193,0.009869599220248809,0.009778905808484822,0.009824252514366815,0.40373284706387474,0.4540350539890142,0.4301783195154805,0.42513590033974774,0.42765710992761413,0.21948890721311104,0.26898689195007036,0.24873309889089626,0.2441159119185448,0.24642450540472052,7.855262600801535e-6,0.0008345235895962644,0.00027220676715210447,0.00020783901030782407,0.00024002288872996427,0.0005535328506033627,0.03705220736652219,0.018024657511735022,0.014444146207725155,0.016234401859730088
1200,0.009189887490567384,0.010301588717326738,0.00986827095226465,0.009778733763199444,0.009823502357732047,0.40379990559044215,0.4527617614099576,0.4299657897168215,0.42494865072996796,0.4274572202233947,0.21990169565593143,0.26884820152911904,0.24865069568826925,0.24405343350380804,0.24635206459603864,7.899638346067425e-6,0.0008101125094326159,0.00027096465756120514,0.00020744144998830638,0.00023920305377475576,0.0007534613959193744,0.03599907326895157,0.018026382081332195,0.01445301217516123,0.016239697128246713
1300,0.009207202717559987,0.010301836568789819,0.009867393976516228,0.009778423999692563,0.009822908988104395,0.4038563420451955,0.4515803657498428,0.4297811628328197,0.42478549982413655,0.4272833313284781,0.22021247520195528,0.26869870356279285,0.2485653134291408,0.24398977949800837,0.24627754646357458,5.929876330360712e-6,0.0007927972824400137,0.00027062283848660256,0.00020759093205701025,0.0002391068852718064,0.0010591413075496658,0.03510063781078377,0.018025099966656962,0.014456952910866001,0.01624102643876148
1400,0.009218549743104707,0.010302666920483325,0.009866822991450232,0.009778258236271875,0.009822540613861053,0.40389492451714026,0.45059769249401477,0.4296253933923635,0.4246453066066598,0.42713534999951164,0.2202071960349042,0.2685399900785157,0.24848048214529067,0.2439236568803368,0.24620206951281373,3.583619091895515e-6,0.0007814502568952927,0.0002702279881725249,0.00020745547071974698,0.00023884172944613595,0.0014083846081871482,0.034595419676134276,0.018032748316168374,0.014467854539969568,0.01625030142806897
1500,0.009227338362083648,0.010302107474271571,0.009867047772335257,0.009778876729215782,0.00982296225077552,0.4039163607437744,0.44981250491932656,0.4294899841608872,0.42452266388058907,0.4270063240207381,0.22033833161153502,0.268375647757604,0.24840891126080314,0.24387100206765613,0.24613995666422964,1.133052814628055e-6,0.0007726616379163526,0.00026916787042703157,0.00020656642220155593,0.00023786714631429375,0.0017772324709272476,0.03408301304229363,0.01803607160391631,0.014473041858881808,0.01625455673139906
1600,0.009242371666747566,0.010312373116607099,0.009867409935758574,0.009779648932732097,0.009823529434245335,0.40392154006828884,0.44979681932370635,0.42937450689463896,0.4244179930016726,0.4268962499481558,0.22056551011966707,0.2682040745432601,0.24834206399810876,0.24382280740636297,0.24608243570223587,1.3986194995086604e-6,0.0007576283332524341,0.00026806616701806205,0.00020572260436022423,0.00023689438568914314,0.0021517064180731687,0.03354768417323194,0.018037834687354565,0.014477556387336277,0.01625769553734542
1700,0.00926049960379562,0.010319780323738434,0.009868341665545545,0.009780909863320471,0.009824625764433008,0.40403096731383586,0.44978962846056086,0.4292765427740749,0.424331061708052,0.42680380224106346,0.2208315830139097,0.2680489896483428,0.24827274344544387,0.24377573056028778,0.24602423700286583,3.56334134206035e-6,0.0007395003962043806,0.00026711839429776273,0.0002053213975753297,0.00023621989593654622,0.0025237951975156437,0.033022130987821946,0.0180305002258805,0.014476517350221171,0.016253508788050836
1800,0.009273631676841582,0.010321947876446321,0.009869878804817104,0.009782602387676882,0.009826240596246993,0.40410853907128025,0.44979355206207755,0.4291928055384104,0.4242561150545497,0.42672446029648003,0.22112403656603566,0.2678920413688113,0.24819684353727542,0.2437220347026158,0.2459594391199456,2.3635716763815984e-6,0.0007263683231584182,0.0002663846413613192,0.000205282651955722,0.00023583364665852058,0.0028866889724502437,0.03254186369349038,0.018025602764575786,0.014478322912049028,0.016251962838312407
1900,0.009300639975722851,0.010322819071693193,0.009870700465117187,0.009783737470771815,0.009827218967944501,0.4041509798457838,0.4497988577776096,0.4291246792733999,0.42419482217410476,0.42665975072375234,0.22136273660536043,0.26772627893915,0.24813447326538302,0.24367943846468365,0.24590695586503333,7.250327107646837e-6,0.0006993600242771493,0.00026566298737113175,0.0002051972974095407,0.00023543014239033622,0.003205425211522171,0.03213770758163431,0.01801972476045061,0.014477798182960322,0.016248761471705467
2000,0.009324172454221447,0.010323364454365712,0.009871806623445197,0.009784963654757657,0.009828385139101427,0.40415924377099216,0.4497730646072574,0.42906863639468895,0.4241437961839899,0.4266062162893394,0.2214875307301789,0.2675535590130338,0.24807426425171467,0.24363366123985045,0.24585396274578256,8.765135296864845e-6,0.0006758275457785529,0.0002653887368433985,0.00020566491816494662,0.00023552682750417256,0.0031816989598818053,0.031892258868032645,0.018017742391039246,0.014475152567432974,0.01624644747923611
2100,0.009336603006953863,0.010323871130601854,0.009872643387133125,0.009785835406182077,0.009829239396657601,0.404156246738447,0.44973451250606394,0.4290214663489739,0.4240999194967488,0.42656069292286136,0.22156438886851484,0.26738417998665354,0.24802307638792115,0.2435984725141136,0.24581077445101737,8.200945173005708e-6,0.0006633969930461368,0.00026510380247246184,0.0002057439887462562,0.000235423895609359,0.0030689888385868904,0.03181356360345698,0.018013862298097708,0.014473576993689664,0.016243719645893686
2200,0.009349362829180771,0.010324368882716156,0.009873149316254801,0.009786529639373546,0.009829839477814174,0.4041528100248445,0.4496906149498733,0.428982571114795,0.4240637742061335,0.42652317266046424,0.2215767734679598,0.26720678548124044,0.24797944307109626,0.24356759099361064,0.24577351703235345,7.564764967002771e-6,0.0006506371708192293,0.0002645659251966903,0.00020551227833079679,0.00023503910176374352,0.0029459882429275458,0.031750197610050525,0.01801156834479263,0.01447265143311987,0.01624210988895625
2300,0.009364464540303149,0.01032478275175448,0.009874215466704032,0.009787784064825663,0.009830999765764847,0.4040651660866501,0.44964317495222095,0.4289514985166616,0.4240345155235522,0.4264930070201069,0.22158084855496618,0.26702053772976253,0.2479359541454247,0.24353761752726438,0.24573678583634453,7.051697232900861e-6,0.0006355354596968513,0.000263658279517472,0.0002049417914701715,0.00023430003549382175,0.0028203087119297913,0.03170500893864268,0.018007830131511277,0.014471261552230922,0.016239545841871098
2400,0.009379180751837303,0.010325158676178501,0.00987490398326356,0.009788665674966482,0.009831784829115021,0.4039676178200176,0.44960145854840505,0.4289253727743587,0.42400998010750335,0.42646767644093103,0.22160024756710325,0.2668371963238264,0.24789074587087492,0.24350715991464947,0.2456989528927622,6.568602833807377e-6,0.0006208192481626969,0.00026307632546263297,0.00020475550114499935,0.00023391591330381616,0.0028939188176036403,0.03165665096041764,0.018003760179508558,0.014472628658251,0.01623819441887978
2500,0.009379404122129734,0.010325448453254655,0.009875689292403119,0.009789492759421165,0.009832591025912142,0.40396092688421936,0.4495158578128395,0.42890591730647953,0.4239935822944536,0.42644974980046657,0.22168135659278418,0.26666797581914786,0.24785439709391396,0.24347984274093956,0.24566711991742676,6.158067876295761e-6,0.0006205958778702659,0.0002625926333710337,0.000204445127971027,0.00023351888067103035,0.0028113376536707934,0.031562112575267344,0.017999218190643262,0.014469995767481654,0.016234606979062458
2600,0.00937957642716861,0.010325717344165255,0.009876143103268824,0.009790184325171866,0.009833163714220345,0.40396145685466717,0.44959194811966385,0.42888773601252084,0.4239769230643897,0.4264323295384553,0.22183118055856552,0.26651296026229143,0.24782120636107224,0.2434662944212132,0.24564375039114272,5.933561469757473e-6,0.0006204235728313901,0.0002615749627589616,0.0002033993320566726,0.00023248714740781713,0.0027308489497632595,0.03143013129139713,0.017981346423221144,0.014459084447140799,0.01622021543518097
2700,0.009379711890980013,0.010326037366497369,0.009877466493481172,0.009791533732584947,0.00983450011303306,0.40396167541875955,0.4496515568360215,0.42887168566216305,0.4239623265464849,0.426417006104324,0.22203684402584992,0.26637062344561624,0.24778372612452917,0.24344079731799326,0.24561226172126122,5.698022981837081e-6,0.0006202881090199876,0.0002609660271057744,0.00020315189242308253,0.00023205895976442846,0.0026181651171620877,0.031269361756565986,0.01797309065115181,0.014451859112688141,0.016212474881919976
2800,0.009379806950096539,0.010326250394389655,0.009878482440270642,0.009792384133622595,0.009835433286946619,0.4039620240913063,0.4496520318797793,0.42886118036978577,0.42395299598378894,0.42640708817678735,0.22224026784888826,0.2662402552325262,0.2477521371705254,0.24341963507936631,0.24558588612494586,5.544463912904307e-6,0.0006201930499034614,0.0002609581543519589,0.0002033693102229942,0.00023216373228747655,0.0025597669141459774,0.031114046834504284,0.01796348552956503,0.014442028125502241,0.016202756827533634
2900,0.00937990189884504,0.010326457886855519,0.009879317290939224,0.009793170664123716,0.00983624397753147,0.4039477329039786,0.44962486045792627,0.42885236333383997,0.423946696346661,0.4263995298402505,0.2224358068846048,0.2661243019712067,0.24772481510731356,0.24340215844695598,0.24556348677713477,5.432142243846569e-6,0.0006200981011549606,0.000260712941504491,0.0002033120340036426,0.0002320124877540668,0.002501266045104424,0.03096406488182288,0.01795177416596602,0.014431723184285556,0.016191748675125787
3000,0.009379978235014047,0.010326686320013474,0.009879966047409608,0.009793896917936085,0.009836931482672846,0.4039202794603284,0.44958159577274104,0.4288428020559283,0.4239396305705194,0.42639121631322385,0.22262533428897405,0.26601853262425373,0.24769250498104825,0.2433755033765431,0.24553400417879567,5.350105464331165e-6,0.0006200217649859532,0.0002602538250397632,0.0002030442302957965,0.00023164902766777983,0.002428700991714649,0.030821131460737373,0.017948669838353082,0.014428855820253573,0.016188762829303326
3100,0.00938007158714884,0.0103268618375965,0.009880469528654115,0.009794488243688887,0.009837478886171501,0.40389492484389267,0.44953137604691157,0.42883391023837125,0.42393259235478675,0.426383251296579,0.22280164197457022,0.26592253820447187,0.24766333313937025,0.24335027256281597,0.2455068028510931,5.292239454232975e-6,0.00061992841285116,0.0002598057150312767,0.00020273107725600118,0.00023126839614363894,0.0023489404796344874,0.030689466107446415,0.017948875290784184,0.014429029174160404,0.016188952232472294
3200,0.009380135666293801,0.010327012294718132,0.009881192420265384,0.00979520256270888,0.009838197491487132,0.4038716438468298,0.44947717507121837,0.42882641840855196,0.4239270606100122,0.42637673950928207,0.2229355689867801,0.26587964072372156,0.24763741179911988,0.24332538133998036,0.24548139656955012,5.247258695674148e-6,0.0006198643337061993,0.0002594585244329385,0.0002025059754177611,0.0002309822499253498,0.002273903916782773,0.030572606714115623,0.017949370801805392,0.01442566919910447,0.01618752000045493
3300,0.009380219238246654,0.010327150854050594,0.00988195616348771,0.009795986459759175,0.009838971311623443,0.40385082081719764,0.4494249088412821,0.4288205542306435,0.4239225818589106,0.42637156804477705,0.22292237921019012,0.2657830619094991,0.24760968515161288,0.2432995836976002,0.24545463442460655,5.232124851341918e-6,0.0006197807617533465,0.0002589916413495309,0.00020214996622614404,0.0002305708037878375,0.002207581092203591,0.030468447743039112,0.017951301285664887,0.014425897811839967,0.016188599548752427
3400,0.009380292935104237,0.010327278983002508,0.009882520764516591,0.009796563986929407,0.009839542375723,0.4038325944498805,0.449376709546313,0.4288150905376464,0.42391811373494354,0.42636660213629496,0.22291067012774002,0.26586144714220644,0.24758568618529564,0.2432758392561879,0.24543076272074177,5.233499775075812e-6,0.000619707064895763,0.00025863297968687087,0.00020185531039831753,0.0002302441450425942,0.0021452329019168628,0.030378646185127794,0.0179565463147659,0.01442995795334818,0.01619325213405704
3500,0.00938036246851334,0.010327393064300657,0.009882998393212146,0.009797053292915527,0.009840025843063836,0.403815199534697,0.44933690035617024,0.42881051237978396,0.42391427187003095,0.42636239212490745,0.22289922344346513,0.26590158644911044,0.24756383576030444,0.24325376531904264,0.24540880053967354,5.232442539826812e-6,0.0006196375314866595,0.0002583162915431877,0.000201582132877046,0.00022994921221011685,0.002087848218948782,0.030301083491375613,0.017962886805582275,0.01443572529391499,0.016199306049748632
3600,0.009380417310924871,0.010327495428193357,0.009883346615895242,0.00979740515238943,0.009840375884142336,0.4037987139950326,0.4493033315035117,0.42880716828017773,0.42391119508945874,0.42635918168481823,0.22288899094825748,0.2659081176962649,0.2475466097176291,0.24323582875978772,0.2453912192387084,5.244368861002241e-6,0.000619582689075129,0.00025810484442844535,0.00020140727653610724,0.0002297560604822763,0.002035984139637574,0.030235851810085982,0.01797011219703301,0.01444317498576804,0.016206643591400526
3700,0.00938046335726936,0.010327593809907823,0.009883783461216968,0.009797821480687807,0.009840802470952387,0.4037835786986533,0.4492756553603605,0.4288051056743205,0.4239093897140005,0.4263572476941605,0.222879571409908,0.2658885972820862,0.2475294349234962,0.24321829901901523,0.2453738669712557,5.254777869820315e-6,0.0006195366427306399,0.0002578315148774624,0.000201109371873953,0.0002294704433757077,0.0019903254943162054,0.030179402997097426,0.01797625467167368,0.014449637970598915,0.016212946321136297
3800,0.009380501346541397,0.010327671256916774,0.009884204753493766,0.009798243896272417,0.009841224324883092,0.4037697244068364,0.44925317320196034,0.42880315506208927,0.4239078032461478,0.42635547915411853,0.2228707132888464,0.2658545124929045,0.2475125453105952,0.24320152755341273,0.24535703643200396,5.260779734459278e-6,0.0006194986534586028,0.000257530449726952,0.00020080309209400242,0.00022916677091047719,0.0019511974605701027,0.03019207828335548,0.017980996415400637,0.014454521248213609,0.016217758831807122
3900,0.009380531557056756,0.010327718432652573,0.009884527162016826,0.009798569434880883,0.009841548298448854,0.4037572307130874,0.4492332608461539,0.42880067881809497,0.4239059641303728,0.4263533214742339,0.22286213532769644,0.2658075626323722,0.2474964097419928,0.24318597018745627,0.24534118996472454,5.2751407484657314e-6,0.0006194684429432443,0.0002573047294751122,0.00020058300075007776,0.00022894386511259496,0.0019182934072408497,0.03024097984781184,0.01798414662340251,0.01445765557930296,0.016220901101352735
4000,0.009380555552453653,0.010327753902115303,0.009884764944243974,0.009798811388145619,0.009841788166194796,0.4037461195732542,0.449216217480549,0.42879815176892405,0.42390397515614137,0.4263510634625327,0.22285430992098856,0.26574936787013104,0.2474800754829598,0.24317059644110373,0.24532533596203177,5.286674790950727e-6,0.0006194444475463474,0.00025715531546042375,0.00020045745042149854,0.00022880638294096113,0.0018909191035164912,0.030279678289322758,0.01798690227510801,0.014460412527819825,0.016223657401463917
4100,0.009380574198708297,0.010327788563285402,0.009885231169149414,0.009799297654964595,0.009842264412057005,0.40373624284042087,0.44920068559717874,0.42879911505468465,0.4239053259197361,0.4263522204872104,0.22284635269939182,0.26568780209429593,0.24746752636617883,0.2431587799085926,0.24531315313738572,5.298744343511241e-6,0.000619425801291703,0.00025677811973969276,0.00020008133278569425,0.0002284297262626935,0.0018693457396719388,0.030314946166912556,0.01798605315252552,0.014457560146984893,0.016221806649755206
4200,0.009380589054423434,0.010327822874311084,0.009885621937524963,0.00979970899218518,0.009842665464855072,0.4037273662129967,0.4491869105532081,0.4288019436824023,0.42390845935285015,0.42635520151762624,0.22283879081470737,0.26562036350040286,0.247459169491186,0.2431511446687629,0.24530515707997444,5.299973422589338e-6,0.0006194109455765658,0.00025646772819286725,0.00019978609519125134,0.0002281269116920593,0.0018540888114486605,0.030348743468610436,0.017982948714448586,0.014451929288028754,0.01621743900123867
4300,0.009380600613202133,0.0103278523422995,0.009885983163039798,0.009800085802608216,0.009843034482824007,0.40371919317354416,0.4491777760432315,0.4288030926459991,0.4239100532473478,0.42635657294667345,0.2228317702708533,0.26554394738627873,0.24744898303241247,0.2431418146588376,0.24529539884562504,5.352605503895422e-6,0.0006193993867978677,0.000256188092870515,0.00019951813853750984,0.00022785311570401243,0.0018439819443153073,0.03037671904102666,0.017981745456631733,0.014449537677635045,0.016215641567133388
4400,0.009380609881428602,0.01032788341490496,0.009886317378748254,0.009800428776438136,0.009843373077593195,0.40371099455133674,0.4491709013941497,0.4288053543153601,0.42391268143160193,0.426359017873481,0.22282519322924016,0.2654679087041373,0.24744228012772657,0.2431361245758652,0.24528920235179588,5.370773400464532e-6,0.0006193901185713984,0.0002559374358716221,0.00019927111154288061,0.00022760427370725135,0.001838820586445626,0.030399825499689618,0.017978009027503614,0.01444359257161322,0.016210800799558417
4500,0.009380617153370484,0.010327908501142265,0.009886684630385275,0.009800804601373121,0.009843744615879198,0.4037030398274892,0.4491661912240719,0.42880640770673173,0.42391409471704655,0.42636025121188914,0.2228187357658244,0.26539224251468924,0.24743500760369175,0.24313003860760618,0.24528252310564896,4.648355898240891e-6,0.0006193828466295164,0.00025565353189084685,0.00019898086078308668,0.00022731719633696678,0.0018376721337044564,0.030414930237822314,0.017975401017264896,0.014439615879548572,0.016207508448406734
4600,0.009380623038993124,0.010327937300681718,0.009886956278342829,0.00980109327279378,0.009844024775568304,0.40369527190329085,0.4491617060314582,0.42880644663966977,0.4239144772753169,0.42636046195749333,0.22281269431867165,0.265317283259336,0.24742701754757926,0.24312352597568418,0.24527527176163172,2.5528862749070458e-6,0.0006193769610068761,0.00025545349661105853,0.0001988113510595109,0.00022713242383528472,0.0018396642962218443,0.030430398752934365,0.017973765276977683,0.014437534433966486,0.016205649855472085
4700,0.009380627597239469,0.010327958185410411,0.0098870456709281,0.009801186971988772,0.009844116321458436,0.40368769870938437,0.44915752585782004,0.42880740338096235,0.42391517775998444,0.4263612905704734,0.22280684550685392,0.2652444059390844,0.24742017083297538,0.24311975823036333,0.24526996453166935,1.5549576711827717e-7,0.0006193724027605315,0.0002554334906294714,0.00019883860984836585,0.00022713605023891864,0.0018439315922312723,0.03044658237852672,0.01797096875973868,0.014435642723574229,0.016203305741656453
4800,0.009380631362974115,0.01032797876771644,0.00988751939454532,0.00980167559797183,0.009844597496258574,0.40368021454342173,0.44915445180527436,0.42880826613676276,0.42391576871717845,0.4263620174269706,0.2228010772966009,0.26517371589976974,0.2474121155680858,0.24311282696455977,0.24526247126632278,2.482018070437339e-6,0.0006193686370258855,0.0002550736111557619,0.00019848491612433765,0.00022677926364004976,0.0018497910773963605,0.030461746241318446,0.017971308065286365,0.014435835480641672,0.01620357177296402
4900,0.009380634221918519,0.01032800813231987,0.00988793260925042,0.00980209008963008,0.00984501134944025,0.40367293513979635,0.4491518797263486,0.42880872950839954,0.4239160391891006,0.42636238434875007,0.22279527837465077,0.26508707551151567,0.24740457114276482,0.24310761010690668,0.24525609062483575,4.618895424076536e-6,0.0006193657780814814,0.00025477006740403415,0.00019816642523080554,0.00022646824631741984,0.0018575282110945943,0.030476373457190398,0.017969865670075153,0.014434933908901281,0.016202399789488217
5000,0.009380636672452267,0.010328031184549575,0.009888221066345551,0.009802374631364763,0.009845297848855157,0.40366613208177293,0.4491494643910806,0.4288099027016656,0.4239168015686003,0.42636335213513293,0.22278955788094354,0.26508278852122485,0.24739548423953184,0.24310234411662474,0.2452489141780783,5.515395373762583e-6,0.0006193633275477332,0.00025456862453345755,0.0001979516318665297,0.0002262601281999936,0.001866075571338664,0.030490715982512222,0.017966418719354213,0.014432205036720464,0.016199311878037338


==> aux_radon_sliding_fb_config.json <==
{
  "name": "radon_sliding_fb",
  "SlidingFB": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "transport": {
        "θ0": 0.9,
        "τθ": 100.0,
        "adaptation": 0.9,
        "tolerance_mult": 10.0,
        "ℓ_gradv_mult": 1.3,
        "max_attempts": 2,
        "max_fail": 18446744073709551615
      },
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "PP",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            19.8,
            0.05
          ],
          "pp_τ": [
            1000.0,
            1000.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.1,
          "enabled": true,
          "interp": false
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": true,
        "merge_every": 10
      },
      "guess": "BetterThanZero"
    },
    "RadonSquared"
  ]
}

==> aux_radon_sliding_fb_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon	discrepancy	aux_discrepancy	joint_discrepancy	radon_norm
0	0.02777	0.009150616940270764	1.0	0	0	0	0	0	0.00002	0.015629827026578776	0.0	0.015629827026578776	-0.0
1	0.23099	0.006942242380736646	0.7483888312596145	1	1	0	0	1	0.00002	0.009978134129968336	0.0005310700278968954	0.01457317091534312	0.01562982702657878
2	0.434578	0.006058914959937447	0.6477469162510464	2	1	0	0	1	0.00001549445307958094	0.006599685219469948	0.0002804566917161918	0.008661306331463316	0.005651692896610444
3	0.637926	0.005356153878797117	0.5676778282389667	2	1	0	1	1	0.000012486788211678156	0.002925883031887729	0.00010071093372924718	0.0035521639018118592	0.012251378116080396
4	0.841485	0.00627335359435924	0.6721789833553434	3	1	0	0	1	0.00001035766880418746	0.009317050242625314	0.0004983067948977195	0.013642994171372337	0.027508830493769107
5	1.045591	0.005283700484537197	0.5594228503276145	4	1	0	0	1	8.783113369553007e-6	0.006061436282270835	0.00023094650922456025	0.0076207300078951256	0.018022338060595618
6	1.250155	0.004592297629396197	0.48064786186317293	4	1	0	1	1	7.578582832551991e-6	0.0024738727912332016	0.00007466641233244727	0.0028896497779910225	0.02391668923168601
7	1.454804	0.005128137011086111	0.5416987250430889	5	1	0	0	1	6.631904176323748e-6	0.008340061007495637	0.0004240174961932597	0.011894240305288503	0.03813279987842656
8	1.660617	0.004388878561112815	0.4574713090932209	6	1	0	0	1	5.87129980543472e-6	0.005197142127333635	0.00017845171592731343	0.006304624672307386	0.0298165912631982
9	1.866946	0.0037868578207984308	0.3888800724198508	6	1	0	1	1	5.24888803081445e-6	0.001762053207598859	0.000051655167668303875	0.0020425802420335074	0.03474483543666538
10	2.24725	0.004127309406654379	0.4276694259047071	3	1	4	4	1	4.731607938736832e-6	0.007256643838990248	0.00034981215641383497	0.010079994926383349	0.04760043348451432
20	4.196264	0.0021840266988445347	0.20626149888703416	5	10	5	8	10	2.2248065955116708e-6	0.0020385483351601694	0.000038112928828126015	0.0021764001131059103	0.06823324140789835
30	6.313578	0.0015269361481972806	0.1313958830417323	6	10	6	9	10	1.3662101825772356e-6	0.002663657071851913	0.000028192244490096517	0.002722680674662833	0.09477350548722807
40	8.615821	0.0008488611529279579	0.054139404372036924	7	10	6	9	10	9.52257177230132e-7	0.0007300464447094067	0.000024643176650074672	0.0008808417982791002	0.1239259703333768
50	11.21641	0.0008153518304152376	0.050321519509741314	6	11	11	12	10	7.148859108761078e-7	0.0016413099430456707	0.00004506090136420975	0.0018724562109279348	0.15822417605837563
60	13.439164	0.0007210675154465239	0.03957923551595663	6	10	10	10	10	5.635546507450054e-7	0.00044238248666697333	0.0000344152365668953	0.0008182088166793376	0.18218983125015603
70	15.537534	0.0006120033401011272	0.027153008041143328	6	10	2	6	10	4.599001954171407e-7	0.00021926111521683892	0.000027151691257090558	0.0005856288687336709	0.18161319020894215
80	17.364032	0.0005611372566256123	0.021357580514021167	6	10	0	5	10	3.851208232058434e-7	0.00018340210332048885	0.000019247067447614433	0.0004263990779018957	0.17959821003424706
90	19.277996	0.0005236131200680445	0.01708226778934676	5	10	2	8	10	3.2900993068603487e-7	0.00024432525329104514	4.8205423242437545e-6	0.00026265924829646395	0.17819074321173478
100	21.059811	0.000495653979959711	0.013896742992720748	5	10	0	7	10	2.855889019939878e-7	0.00014301200796982324	0.000010840882784898314	0.0002597351155425901	0.1766568482462624
200	39.513286	0.0004375408737267116	0.007275625884079623	7	100	7	50	100	1.1120025095038098e-7	0.000059601994711745644	2.09627429685133e-6	0.00007287073585929246	0.1688646360643317
300	57.771921	0.00042249978439806994	0.005561919280836356	7	100	0	0	100	6.361579877916005e-8	0.000044559882428968544	1.3316779666485263e-6	0.00005191271139929373	0.1686589321084417
400	76.684433	0.00041446270998393643	0.004646215159059029	6	100	6	7	100	4.27222473936836e-8	0.00003991180044769501	1.0374571640980117e-6	0.000044983094178946196	0.16888481790855359
500	95.483196	0.0004084995456621273	0.0039668019961407374	7	100	0	0	100	3.13462252974286e-8	0.00003238769233899228	1.7101983503085441e-6	0.00004710492515655285	0.1695014554441211
600	114.328468	0.0004035022488091193	0.0033974349490972075	7	100	0	0	100	2.4329673883831452e-8	0.000029970688437374032	1.8286569836171078e-6	0.000047284635040389106	0.17015442375364917
700	133.158478	0.00039933089371752104	0.0029221715816141088	7	100	0	0	100	1.9632982475709772e-8	0.000027734148784700383	1.9228839737849743e-6	0.00004741493561598007	0.17085559047160354
800	152.202019	0.000395792212100991	0.0025189918703231637	7	100	0	0	100	1.6301573764042292e-8	0.00002545524660108908	1.9237290009389153e-6	0.00004613309969147566	0.17155117985488066
900	171.234321	0.0003927941588086754	0.0021774086504075005	7	100	0	0	100	1.3834141041343051e-8	0.00002351813953492387	1.9582968113102956e-6	0.000045684498986629785	0.17214491104272606
1000	190.309022	0.0003902374171460329	0.001886106273676437	7	100	1	1	100	1.1944302776529346e-8	0.000021628223707353318	1.961556187094547e-6	0.00004479800364733767	0.1727357808366059
1100	209.16268	0.00038808989753384227	0.0016414286137281262	7	100	0	0	100	1.0457582489480588e-8	0.00002146678055489559	2.2369630113650527e-6	0.000049622818068688976	0.17319577213276002
1200	228.304467	0.00038626359112434134	0.0014333483819627658	7	100	0	0	100	9.262131018113278e-9	0.000018218099968453553	1.8393697178428146e-6	0.00004105132823706718	0.17369773064354035
1300	247.855324	0.0003844127484171031	0.0012224726069669327	7	100	0	0	100	8.283223385967814e-9	0.000017219726379752228	1.4129521789111993e-6	0.0000330921821666311	0.17416224169561173
1400	267.337337	0.00038297382490814813	0.0010585288483082797	7	100	0	0	100	7.469199351382335e-9	0.000016027692722497034	1.3753363747675e-6	0.000031835624566045945	0.17463387913281533
1500	287.292233	0.00038177516950518457	0.0009219600377527625	7	100	0	0	100	6.7833000978603865e-9	0.000014680133758700173	1.5137055783101196e-6	0.00003364562613916106	0.17509945355453324
1600	306.637154	0.00038078423383425324	0.0008090577761173223	7	100	0	0	100	6.19871818391633e-9	0.000014007121766728233	1.5664234954212722e-6	0.00003431723309054899	0.1754665171036025
1700	326.205763	0.00037997479326940973	0.0007168341604870477	7	100	0	0	100	5.695483199672815e-9	0.000012142438924031959	1.3683709645008519e-6	0.00002994018138922079	0.1758258363615521
1800	346.122697	0.00037930223297720977	0.0006402059995447721	7	100	0	0	100	5.25843918103673e-9	0.000010982010052702514	1.4047257049819597e-6	0.00003016465261348926	0.17615268724512154
1900	365.453394	0.00037874485020604975	0.0005767005901558346	7	100	0	0	100	4.875894274023995e-9	0.000010038058452733296	1.2605823157884165e-6	0.00002713650175412972	0.17645015608098064
2000	384.929009	0.0003782740371466452	0.0005230585013971202	7	100	0	0	100	4.538697074447738e-9	9.309414936988035e-6	1.1712507651790252e-6	0.00002520707338113643	0.176723197952071
2100	404.479787	0.00037786820412713285	0.0004768199138748647	7	100	0	0	100	4.239591102667193e-9	8.575727905952412e-6	9.850174585438501e-7	0.00002148596906288858	0.17697662122753344
2200	424.41524	0.0003775190005297288	0.00043703339990156805	8	100	1	1	100	3.972754931978845e-9	8.077110111424447e-6	8.667370593882306e-7	0.00001912414598874569	0.17721542897921683
2300	444.738389	0.00037720687835850273	0.00040147175844317906	8	100	2	2	100	3.733468892264694e-9	7.663957129063824e-6	7.115577525116376e-7	0.000016163601484195696	0.1774396263688296
2400	465.289407	0.0003769196040691746	0.0003687411605584771	9	100	2	2	100	3.5178697298565683e-9	7.431369239164062e-6	5.432946331149132e-7	0.000013164075057419762	0.1776076585409126
2500	486.600271	0.00037660082519869485	0.0003324210880305321	9	101	8	9	100	3.322767449522532e-9	7.562491455136208e-6	4.083972700408474e-7	0.000011131334559689369	0.17774613221627691
2600	507.084107	0.0003762665537161508	0.00029433586465373366	8	100	2	2	100	3.145506810820367e-9	7.70336534309044e-6	4.5147836834747703e-7	0.000011869074287551113	0.17782923713403537
2700	526.926538	0.0003758342139502611	0.00024507723082334314	8	100	5	5	100	2.9838613533749772e-9	8.015263983983597e-6	6.512917190729716e-7	0.000015294339412545913	0.17800703368360393
2800	547.36502	0.0003753195394403031	0.00018643778743166817	8	100	3	3	100	2.8359514306763834e-9	7.809350850326701e-6	8.665549753398734e-7	0.000019009286436318797	0.1782343971445982
2900	568.111031	0.00037499246828218965	0.00014917293306223415	9	100	1	1	100	2.7001801786614146e-9	6.807837153143415e-6	6.935045632387897e-7	0.000015450763036074615	0.17845315793969088
3000	588.619319	0.00037479209647391814	0.00012634356988008646	9	100	0	0	100	2.5751830318152965e-9	5.859211103152349e-6	5.286924439864337e-7	0.000012088698643056793	0.1786548853862255
3100	609.207863	0.00037463891323025574	0.00010889063609086962	10	100	0	0	100	2.459787578762927e-9	5.238483765828226e-6	4.1952837367814996e-7	9.891578978770742e-6	0.1788341039295909
3200	630.202743	0.0003745176247390233	0.00009507163111184662	11	100	0	0	100	2.352981384867311e-9	4.666454665362349e-6	3.522194181496741e-7	8.449805119206005e-6	0.1789835420926775
3300	652.191045	0.0003744206317978744	0.0000840207397779106	11	100	0	0	100	2.253886008701252e-9	4.179364215688569e-6	3.308567356038662e-7	7.826465169229132e-6	0.1790905786782101
3400	674.14452	0.0003743417694269505	0.00007503555507175077	11	100	1	1	100	2.161735874122979e-9	3.7936356713577125e-6	3.092196963295884e-7	7.255232583884738e-6	0.17919615106056436
3500	697.116702	0.0003742773343108441	0.0000676941397301067	11	100	2	2	100	2.0758609785917942e-9	3.4393134637606543e-6	2.869288466764e-7	6.690302110071333e-6	0.17926879041117974
3600	719.338993	0.0003742237735826714	0.00006159169784318433	12	100	0	0	100	1.995672654572191e-9	3.102459511131854e-6	2.874359839871393e-7	6.532459948172243e-6	0.17934073629491465
3700	741.987256	0.0003741798312726199	0.000056585130482823136	11	100	3	3	100	1.920651777480413e-9	2.8298862460884e-6	2.717163387631845e-7	6.127002828965249e-6	0.1793948388160254
3800	764.386697	0.000374142717024908	0.00005235651844624645	11	100	2	2	100	1.8503389468323444e-9	2.6694801030813016e-6	2.664010037616466e-7	5.959355832875907e-6	0.17944951210456161
3900	786.344416	0.00037411121534464234	0.000048767374315463434	11	100	2	2	100	1.7843262685552694e-9	2.4677351562124542e-6	2.4981747131041966e-7	5.572542004326199e-6	0.17949505697892776
4000	809.10951	0.00037408412521345013	0.000045680860054929005	12	100	2	2	100	1.7222504440711032e-9	2.2297532338730723e-6	2.2746399787516955e-7	5.066334731905254e-6	0.17952839274567145
4100	832.292468	0.0003740595136794481	0.000042876744780184595	12	100	1	1	100	1.6637869317098831e-9	2.0997948723909534e-6	2.205793154620863e-7	4.885819508537782e-6	0.1795551435315228
4200	856.268085	0.00037403746661685347	0.00004036481257068889	12	100	2	2	100	1.6086449926250259e-9	1.9764243309788357e-6	2.0478264184598542e-7	4.547595551129585e-6	0.17958418587430408
4300	880.553076	0.0003740178785530551	0.000038133046403853276	13	100	6	6	100	1.556563469863475e-9	1.880518392991656e-6	1.7686063298881152e-7	4.006023318312208e-6	0.17959680717644763
4400	903.623009	0.00037399961190499935	0.00003605183574761075	12	100	4	4	100	1.5073071779755254e-9	1.7783397261268795e-6	1.6729499544946877e-7	3.78913425237166e-6	0.1796228428093032
4500	926.557401	0.0003739830012094821	0.00003415929605381564	12	100	3	3	100	1.460663803311997e-9	1.6929996445947748e-6	1.545762254480386e-7	3.5247370946076496e-6	0.17964124498919418
4600	948.960542	0.00037396714905168224	0.000032353180359419945	12	100	3	3	100	1.4164412332927717e-9	1.6091936386895172e-6	1.450742965016589e-7	3.3178494192743748e-6	0.17966197737835668
4700	971.546289	0.0003739515696168642	0.000030578137359602524	12	100	1	1	100	1.3744652474588191e-9	1.5232264106109991e-6	1.3463541826852635e-7	3.093686642004856e-6	0.17967488408985255
4800	995.527014	0.0003739356397780149	0.000028763171074367328	12	100	5	5	100	1.3345775148174881e-9	1.4711871585270688e-6	1.3544187015447677e-7	3.0825625268259864e-6	0.17968844414487448
4900	1020.455402	0.00037389438091291275	0.00002406234203047408	13	100	4	4	100	1.296633851455748e-9	1.4086056677645784e-6	1.3671085075855485e-7	3.0757296066640248e-6	0.1797152769641651
5000	1045.858426	0.00037385168793546583	0.00001919811738794207	14	100	2	2	100	1.2605027000903318e-9	1.375384926886043e-6	9.978661803502498e-8	2.4237638813738678e-6	0.17971995802154855
5100	1070.52212	0.0003738099503982178	0.000014442750830226812	11	100	15	15	100	1.2260637995066934e-9	9.88993230434863e-6	4.904667121516132e-7	0.000013929601547643923	0.1797218594583766
5200	1096.115005	0.0003737552947684315	8.21556132135856e-6	12	101	27	41	100	1.1932070169912629e-9	1.456480821006934e-6	3.7928164118356244e-8	1.6421798425618976e-6	0.17972083735956804
5300	1122.643228	0.0003737472187682344	7.295422190265331e-6	12	100	21	23	100	1.161831321104439e-9	1.234398400887962e-6	5.277218904085149e-8	1.6241000543624471e-6	0.17972618630856046
5400	1147.046389	0.00037373989045714833	6.460471022541042e-6	12	100	18	18	100	1.1318438756495023e-9	1.5426713602633389e-6	5.721642644681881e-8	1.9207609710514296e-6	0.1797258356401484
5500	1170.499366	0.0003737333816518949	5.718890256790195e-6	12	100	14	14	100	1.1031592386035236e-9	1.0937758403213593e-6	5.8558090663565554e-8	1.6024873109437218e-6	0.1797334110179764
5600	1194.847564	0.00037372791577128565	5.096135116658973e-6	11	100	20	20	100	1.0756986522007973e-9	1.0324874346220955e-6	5.759914400551348e-8	1.5469631083900055e-6	0.17974272057499222
5700	1221.182556	0.0003737230696105454	4.543987763535524e-6	12	100	17	17	100	1.0493894123856566e-9	9.668148829308515e-7	6.282494045581421e-8	1.5854085514993404e-6	0.17975249401393545
5800	1247.553557	0.00037371869358515306	4.0454052841020145e-6	11	100	13	14	100	1.0241643075508486e-9	9.045585646603322e-7	5.8836527984305354e-8	1.4842240420501008e-6	0.17976357280274494
5900	1272.31357	0.0003737150082430946	3.625515814479543e-6	11	100	18	19	100	9.999611179073656e-10	1.1554035524598793e-6	6.944027395752964e-8	1.8065818630650582e-6	0.1797687285274272
6000	1298.004839	0.0003737117743231221	3.2570591229338905e-6	11	102	20	24	100	9.767221680382536e-10	8.173337593450452e-7	5.567554762303604e-8	1.3812824169644258e-6	0.17977663939652005
6100	1324.56042	0.0003737089327188761	2.933300926050732e-6	11	100	28	29	100	9.543939262103684e-10	8.031631967425363e-7	4.600525766325929e-8	1.2213372235655642e-6	0.17978476029530074
6200	1348.513725	0.00037370655534515427	2.6624348367373636e-6	11	101	11	18	100	9.32926644885241e-10	7.653423502353673e-7	6.026982110999806e-8	1.4278408341675423e-6	0.17979214483139103
6300	1372.873039	0.0003737044561213381	2.4232597586015265e-6	11	100	20	28	100	9.122740376085148e-10	7.040677681356602e-7	5.628736513097385e-8	1.3277870354400056e-6	0.17979624816578077
6400	1397.881459	0.0003737025483715162	2.2059002711555578e-6	11	100	19	23	100	8.923929880876976e-10	6.74720604711531e-7	5.492047426724706e-8	1.2890893265860332e-6	0.17980358916335965
6500	1423.395207	0.0003737006534421251	1.9900014795645483e-6	11	100	20	24	100	8.732432878074506e-10	6.389369772419069e-7	5.6111547968237126e-8	1.2913724431951207e-6	0.17980784892144125
6600	1448.200829	0.00037369902463809355	1.8044236824218942e-6	11	100	21	24	100	8.547873989945589e-10	6.107861007468002e-7	5.1768257207525875e-8	1.2020984329859607e-6	0.17981259265509594
6700	1473.285239	0.00037369755182969396	1.6366192485437175e-6	11	100	23	26	100	8.369902401429427e-10	5.751771773385064e-7	5.128842007638919e-8	1.176022788428845e-6	0.17981672644531294
6800	1498.941824	0.00037369622341045633	1.4852657947049256e-6	11	100	25	30	100	8.198189916524389e-10	5.449648593782234e-7	4.9024791099137636e-8	1.1217659091284423e-6	0.17982186150989524
6900	1524.691841	0.0003736950482007084	1.3513682649968171e-6	12	101	23	34	100	8.032429194318324e-10	5.313080928641239e-7	4.834880220717695e-8	1.1033272223100453e-6	0.17982461232165417
7000	1551.968748	0.00037369421834622477	1.2568187894063088e-6	11	100	26	36	100	7.872332145736601e-10	5.550584561805731e-7	4.950858098357468e-8	1.1351342326704935e-6	0.17982794944618602
7100	1577.782749	0.000373693436280525	1.1677141291898594e-6	11	103	27	39	100	7.717628474314459e-10	9.444767188729157e-7	5.274675253350129e-8	1.415953471560813e-6	0.17983037796391377
7200	1604.426927	0.00037369204353642887	1.0090318222124958e-6	11	101	31	42	100	7.568064346241132e-10	5.368710932639794e-7	2.085395820662118e-8	6.798423346158001e-7	0.17983512188917283
7300	1630.463049	0.0003736912958334156	9.238422748921479e-7	11	100	26	38	100	7.423401176615192e-10	4.953983935112368e-7	2.1610275323180214e-8	6.574352957599515e-7	0.17983761008388155
7400	1656.862988	0.0003736907756646801	8.645768468797222e-7	11	102	36	47	100	7.283414520328141e-10	4.130898383989615e-7	3.081448202018571e-8	7.419273114378655e-7	0.17984026559891533
7500	1682.168794	0.0003736904730587343	8.300994366247597e-7	12	100	29	44	100	7.147893057286419e-10	4.85520666075297e-7	3.641442170807761e-8	8.752910147600544e-7	0.17984183244932528
7600	1708.286396	0.00037368955395088285	7.253808780334884e-7	11	101	37	52	100	7.016637662815615e-10	4.1787209070706656e-7	1.624715076572623e-8	5.293439783293943e-7	0.17984747863279513
7700	1733.922757	0.0003736889823694986	6.602577495738939e-7	11	103	31	52	100	6.889460555086382e-10	3.6880580872993357e-7	2.1432469870248592e-8	5.654715116153826e-7	0.17984921727247058
7800	1760.304957	0.00037368888001034157	6.485954584032833e-7	12	104	42	59	100	6.766184512277624e-10	3.791790548461366e-7	3.0433569249740833e-8	7.171175709362572e-7	0.17985170794735933
7900	1786.394625	0.00037368844709529525	5.992712799943576e-7	13	104	35	51	100	6.646642152964714e-10	3.6220053403740633e-7	2.983737738720017e-8	6.98066517314406e-7	0.17985496679022608
8000	1812.109983	0.00037368780169839467	5.257379802396745e-7	12	102	37	54	100	6.530675273902167e-10	3.0228252352148925e-7	2.5316945685278946e-8	5.897065537698097e-7	0.17985794480783915
8100	1837.328979	0.00037368756354962384	4.986044986007268e-7	12	101	30	50	100	6.418134239973044e-10	2.934424957032073e-7	2.052794383092173e-8	5.046455087036027e-7	0.17986028439517923
8200	1862.227212	0.00037368719093206556	4.561503148537811e-7	11	100	35	46	100	6.308877421611326e-10	2.835471054871228e-7	2.026556390681754e-8	4.946475444340625e-7	0.17986243497544477
8300	1887.082499	0.00037368706985666303	4.4235558813792273e-7	11	100	34	55	100	6.202770675477077e-10	2.6476400441090115e-7	2.112094263918428e-8	4.985355205186293e-7	0.17986475109635086
8400	1912.434633	0.00037368678376573257	4.0975981625302034e-7	12	100	32	48	100	6.099686864585062e-10	2.5458367987491944e-7	1.86132871002514e-8	4.509929408862289e-7	0.17986665032072816
8500	1938.752604	0.0003736865158311399	3.7923268682030667e-7	12	103	29	49	100	5.999505414461865e-10	2.5120273302320017e-7	1.5584985076482478e-8	4.0032426483039694e-7	0.1798689041284349
8600	1965.958759	0.0003736863431045105	3.595530772609599e-7	12	103	29	51	100	5.902111902240112e-10	2.2590197164799527e-7	1.789302903348071e-8	4.2319723060488607e-7	0.1798705287126283
8700	1992.219808	0.00037368617612318155	3.405280585428136e-7	12	102	30	53	100	5.807397675896063e-10	2.2570172398762336e-7	1.3238309443883068e-8	3.4791148728345655e-7	0.17987161521357747
8800	2020.682103	0.00037368603110486665	3.240053959610725e-7	12	103	34	54	100	5.715259501102812e-10	2.1950519365488733e-7	1.3020600405616209e-8	3.405832409420093e-7	0.17987173700210204
8900	2047.991915	0.00037368594963534845	3.1472316591457863e-7	13	100	37	58	100	5.625599233409192e-10	2.165065268671957e-7	1.0392662954365962e-8	3.0013006095577295e-7	0.1798717518181297
9000	2074.223295	0.00037368579270603255	2.968434233628403e-7	11	102	33	60	100	5.538323513667662e-10	2.1424285968687888e-7	9.398536455871434e-9	2.850140311138198e-7	0.1798720663792439
9100	2100.154264	0.0003736856545834286	2.811064236490933e-7	12	100	40	56	100	5.453343484825667e-10	2.2973694787110574e-7	3.925021092210504e-9	2.427784616617588e-7	0.1798725533873464
9200	2126.517808	0.0003736856224287447	2.7744287954328475e-7	12	101	41	65	100	5.37057452836661e-10	2.2519814514206442e-7	8.23594000610757e-9	2.7900983439496817e-7	0.17987205732500952
9300	2152.03519	0.00037368586824057423	3.054494518234631e-7	12	101	32	54	100	5.289936018840996e-10	9.601858518350908e-7	3.2628420713469974e-8	1.1609489245295667e-6	0.17987016460307392
9400	2177.654714	0.0003736852486078448	2.3485159306715992e-7	12	100	32	54	100	5.211351095067317e-10	2.0609070704616198e-7	8.505573307894706e-9	2.672289102046695e-7	0.17987171111575032
9500	2204.043513	0.0003736851539737212	2.2406945362294204e-7	12	100	36	55	100	5.134746446707489e-10	2.047980750407609e-7	5.654378074029344e-9	2.339466779033775e-7	0.17987227527448046
9600	2230.398723	0.0003736849327776552	1.9886747850869775e-7	12	101	40	57	100	5.060052115034729e-10	2.0514953898141155e-7	8.027748609721205e-9	2.60507643727853e-7	0.1798725047627339
9700	2256.526907	0.00037368508687509887	2.1642457168256243e-7	12	100	37	56	100	4.987201306813836e-10	2.9379001638056395e-7	1.7671485055264326e-8	4.5959234909674487e-7	0.17987257257548908
9800	2283.283569	0.00037368481219208225	1.8512856052959198e-7	13	102	36	55	100	4.916130220306226e-10	1.9888438096447165e-7	2.726922340699396e-9	2.0622666940166416e-7	0.17987364965397207
9900	2307.280903	0.0003736845422278211	1.5437018081259348e-7	12	101	28	48	100	4.846777882495623e-10	2.0338804203801596e-7	2.661772908329525e-9	2.1023964814055543e-7	0.17987359676943293
10000	2331.111926	0.0003736831873309707	0.0	11	101	28	47	100	4.779085996706105e-10	2.0192600302667425e-7	3.0110042116817897e-9	2.1071442580761918e-7	0.17987429599166932


==> aux_radon_sliding_fb_log_summary.csv <==
iter,value_min,value_max,value_confmax,value_confmin,value_mean,relative_value_min,relative_value_max,relative_value_confmax,relative_value_confmin,relative_value_mean,discrepancy_min,discrepancy_max,discrepancy_confmax,discrepancy_confmin,discrepancy_mean,aux_discrepancy_min,aux_discrepancy_max,aux_discrepancy_confmax,aux_discrepancy_confmin,aux_discrepancy_mean,joint_discrepancy_min,joint_discrepancy_max,joint_discrepancy_confmax,joint_discrepancy_confmin,joint_discrepancy_mean,n_spikes_min,n_spikes_max,n_spikes_confmax,n_spikes_confmin,n_spikes_mean
0,0.009143675961347316,0.00915519528825065,0.009150309700867991,0.00914891950093455,0.00914961460090127,1.0,1.0,1.0,1.0,1.0,0.003406113591628062,0.016760211472868793,0.014729878407174135,0.013297494555312003,0.014013686481243069,0.0,6.208759259556274e-17,2.786186680459465e-17,1.8126597682949648e-17,2.299423224377215e-17,0.003406113591628062,0.016760211472868793,0.014729878407174135,0.013297494555312003,0.014013686481243069,0.0,0.0,0.0,0.0,0.0
1,0.005353543949354226,0.00798139577257039,0.007039269058305018,0.006786044935111679,0.006912656996708348,0.5673595904211884,0.8685979845421044,0.7591798471044745,0.7303080291102925,0.7447439381073835,0.0015454965217389215,0.013951043337260424,0.0095003453461795,0.00802885930822808,0.00876460232720379,7.228090558387604e-5,0.0017014596938856737,0.0005755397329176478,0.0004660250130239925,0.0005207823729708202,0.0031679652737482394,0.027805761931828467,0.014379476120184054,0.012026764776797995,0.013203120448491024,1.0,1.0,1.0,1.0,1.0
2,0.004820798224293537,0.007210400224316398,0.006244219856447663,0.006042570619224426,0.0061433952378360445,0.5069179633868615,0.7802348867661629,0.6684478825802379,0.6454514567823749,0.6569496696813064,0.0008724445299928669,0.011618289055154279,0.0069657069086918565,0.005729401179300184,0.00634755404399602,0.00010358059856935346,0.0006957400740839584,0.0003068319418137509,0.0002619439033617196,0.00028438792258773525,0.0027396814872506312,0.01812750233329618,0.009067322327053888,0.00779740729202145,0.008432364809537669,2.0,2.0,2.0,2.0,2.0
3,0.0039817550345474404,0.006430025320757482,0.005623565194515469,0.005466485567220752,0.005545025380868111,0.4113125195892316,0.6900344759151773,0.5976257978390737,0.5796806116627381,0.5886532047509059,0.0007386897150060546,0.011404619012686166,0.004454263731794513,0.003392810476028622,0.003923537103911567,5.227597210683049e-5,0.0007053864486330371,0.00023265505598407153,0.0001798250151173895,0.00020624003555073052,0.0025945090059961654,0.018140930284596048,0.006240949378870901,0.004871843588944711,0.005556396483907806,2.0,3.0,2.3131032322871854,2.1484352292512763,2.230769230769231
4,0.0032952163561144753,0.006755242581968574,0.005683109993969057,0.005449648705639408,0.005566379349804232,0.3330843236656293,0.7279220367317855,0.6044144731134922,0.5778009742870316,0.5911077237002619,0.0006613514864061139,0.012366123037668365,0.0060305059379240945,0.004795804009692426,0.0054131549738082605,5.0773386891970714e-5,0.000954797552807151,0.00035308534964957226,0.00028507550966550444,0.00031908042965753835,0.0024601472846044812,0.019071696331143913,0.008979829640488237,0.007298569651420916,0.008139199645954576,2.0,4.0,3.0995144615833974,2.823562461493526,2.9615384615384617
5,0.002813409481880069,0.006288989100929745,0.005198835409654008,0.004987675508535822,0.005093255459094915,0.2781844560558719,0.6739599934657994,0.5491397954307755,0.5250736884927718,0.5371067419617737,0.0005062706664324648,0.012255613945919624,0.004206007264459305,0.0032546510636036773,0.003730329164031491,5.375159945081599e-5,0.000738009083578387,0.0002310150971644206,0.0001841994838442351,0.00020760729050432785,0.0022492186909170934,0.019184969016631324,0.006067149703935626,0.004877283837406803,0.005472216770671215,2.0,5.0,3.866829856434417,3.4408624512578907,3.6538461538461537
6,0.0024558866252029983,0.00679443363777605,0.005089005202860699,0.004778137309077194,0.004933571255968947,0.23744622970693827,0.7315611407368573,0.536616003939588,0.5011949268173057,0.5189054653784468,0.0004003703381398019,0.012108248239120298,0.004563476190780326,0.0033150551080727945,0.00393926564942656,4.0131563161743495e-5,0.0012759412974759229,0.0002610314805639629,0.00019134177114280663,0.00022618662585338476,0.0020826235097417293,0.021265457519873278,0.006690264495618741,0.004995430788256316,0.005842847641937528,3.0,6.0,4.494262233563163,4.082660843359914,4.288461538461538
7,0.0021392333980917244,0.006034407167427771,0.004969740331715076,0.004666935915519319,0.004818338123617197,0.2015591895621496,0.6458081987938504,0.52299272256764,0.4884731985837486,0.5057329605756943,0.0003694812987672698,0.011920870325038236,0.005537067128760709,0.004380230644826159,0.004958648886793434,5.3175100790435587e-5,0.0007413812123341878,0.00028993373122579804,0.00023581649194412857,0.0002628751115849633,0.001956044989745866,0.01902539329704438,0.007813124560980923,0.006349455085194267,0.007081289823087595,3.0,7.0,5.356529321477636,4.912701447753134,5.134615384615385
8,0.0018873381810418247,0.0072560726255798905,0.004772589399147848,0.0043780906570085,0.004575340028078174,0.17287721862542102,0.7841686070062314,0.5004986851242912,0.4555033253298711,0.47800100522708117,0.0003675676451986798,0.01291423082941599,0.005096587955762465,0.003898072581167687,0.0044973302684650765,4.1176455706363636e-5,0.0007103881882183184,0.00025201148648874985,0.00019008994182514722,0.00022105071415694854,0.0019267645471472258,0.0184238325981991,0.007074785079608288,0.005410938131159765,0.0062428616053840265,4.0,8.0,6.151936868265962,5.617293900964808,5.884615384615385
9,0.0016811098235884933,0.006324606029322623,0.004537432676218773,0.00411550133114773,0.004326467003683251,0.14939509052437824,0.6780211767475364,0.47367009768420465,0.42556297175329405,0.44961653471874935,0.0003657581421922026,0.011230103778594125,0.004428054194283799,0.0031690378055394828,0.003798545999911641,2.7416321960940977e-5,0.0006829124222988658,0.000216846443496352,0.00016067757876248162,0.0001887620111294168,0.0017766276321703118,0.017647681280958376,0.006073256408604768,0.004493282970463432,0.0052832696895341,5.0,9.0,6.766898506354533,6.233101493645467,6.5
10,0.001516983762063999,0.005394894728829863,0.0042875508337757015,0.003908932123030086,0.0040982414784028936,0.13046219597628733,0.5720737752773078,0.44514870114891186,0.40194513935948134,0.4235469202541966,0.0004879082619294125,0.012025748060669536,0.005284571166566875,0.004266305981958034,0.004775438574262454,2.0125983851423468e-5,0.0007408217525414296,0.00024968759561300646,0.0002066315871478962,0.00022815959138045133,0.00121243908792841,0.01908259322089425,0.007109514733178898,0.005884074398825631,0.006496794566002264,2.0,6.0,3.843269821540823,3.5028840246130226,3.673076923076923
20,0.0008884622625643184,0.004869336821301244,0.0027239740144874305,0.0023468148828470286,0.0025353944486672295,0.06670026264491034,0.5124025243845227,0.2667256031189605,0.22355837250111077,0.24514198781003563,0.0002491213630226394,0.007692295618678093,0.002722330028606804,0.0019689031751252755,0.0023456166018660397,5.069386341704298e-6,0.0005200645856542481,0.00012288475452019746,8.512779696201788e-5,0.00010400627574110767,0.0007760329936335188,0.010713853655786826,0.003580908863939945,0.002647868131783438,0.0031143884978616916,2.0,6.0,4.280276843266923,3.89280007981,4.086538461538462
30,0.0006666706966714513,0.004578621407942227,0.0020865205807610106,0.0017077718038900236,0.001897146192325517,0.0496915810397548,0.47927358579269197,0.1939637649819929,0.15074777318748192,0.1723557690847374,0.00019122506999238575,0.006682385266542435,0.00248940125444149,0.0018140808811001597,0.002151741067770825,6.007534202864892e-6,0.0004002934317873174,0.00010847850246122286,7.540648266000643e-5,9.194249256061465e-5,0.00045221320119659213,0.008730122280300076,0.0031958798572753484,0.0023946049811544613,0.002795242419214905,2.0,7.0,5.1387466728499,4.688176404073177,4.913461538461538
40,0.0005610578379153226,0.004319105711258701,0.0016846039885476194,0.0013069327054578855,0.0014957683470027525,0.037383608655307606,0.4497000606750978,0.14811883248228327,0.10489627511695102,0.12650755379961715,9.76866872809103e-5,0.0032702991582494526,0.0014315644454227614,0.0010413148721039518,0.0012364396587633566,4.854722260213396e-6,0.0001701430438597172,6.178899215255907e-5,4.560220775056668e-5,5.3695599951562876e-5,0.0003352878726001555,0.0036982426368417855,0.0018336146885215608,0.001455427323528883,0.001644521006025222,3.0,9.0,5.984296539763896,5.515703460236104,5.75
50,0.0005224246803806776,0.004080138964348229,0.0015108344465201067,0.001146777251852457,0.0013288058491862818,0.028538495779434746,0.42246822390244665,0.12824642333106376,0.08679650707877157,0.10752146520491766,0.00010478966600075135,0.003188632214751639,0.0011942428218177197,0.0008535529867700371,0.0010238979042938785,1.5900984629928788e-6,0.00018822647141103838,5.557611908009927e-5,4.0052644809059366e-5,4.781438194457932e-5,0.0002834397768788281,0.003449348387484248,0.0015569722951846543,0.001218968425912449,0.0013879703605485516,3.0,9.0,6.284221298206766,5.715778701793234,6.0
60,0.0005064957090145387,0.0038715635033530907,0.0014022001116609103,0.0010591582251222292,0.0012306791683915697,0.02609836905905049,0.39869967458739053,0.11582669912773248,0.07687896269512491,0.0963528309114287,0.00010610582292580901,0.003325155939687698,0.000937863708346435,0.0006684769752763799,0.0008031703418114075,4.986185889188976e-6,0.00016299224443529851,5.334908096232676e-5,3.921269874404714e-5,4.628088985318695e-5,0.0001545493706959528,0.0036483124466942254,0.001328913119434895,0.0010443327293746419,0.0011866229244047685,3.0,10.0,6.456547251044405,5.92806813357098,6.1923076923076925
70,0.0004900795617582299,0.003672637101271149,0.0013153109830224316,0.0009903171613865858,0.0011528140722045087,0.015151867839421214,0.37603069917008813,0.10589858025884062,0.06905742178063452,0.08747800101973757,0.00010413230350413483,0.0032164946923341916,0.0005680240031187485,0.00038619671844979965,0.0004771103607842741,3.517556764436271e-6,0.00013555046691404453,4.466814753188103e-5,3.269076726762115e-5,3.867945739975109e-5,0.0001645597193423498,0.0033562600988234774,0.0009552070715988518,0.0007473778888628029,0.0008512924802308273,3.0,9.0,6.630924740410813,6.119075259589187,6.375
80,0.00043237160830457606,0.0035512345528645553,0.001241673600737229,0.0009336579472398543,0.0010876657739885417,0.00740608804855815,0.36155000422545847,0.09748092643958867,0.06262981654032307,0.08005537148995587,8.717290794352033e-5,0.0012366607646930952,0.0003348283433747579,0.0002457209836365901,0.000290274663505674,3.4679871421050327e-6,0.00015241123315105505,3.7929914934994136e-5,2.598399436227191e-5,3.195695464863302e-5,0.00011698002775487511,0.0017316491579850923,0.0006869623487980587,0.0005480302057093395,0.0006174962772536991,3.0,11.0,7.052456543194185,6.486004995267353,6.769230769230769
90,0.00039427829935933254,0.003334774695841258,0.0011735244788074058,0.0008908482832670516,0.0010321863810372287,0.0030694710921077297,0.3374201068870529,0.08968775734330263,0.05777381475806033,0.07373078605068148,7.82056217034143e-5,0.0010883050002663216,0.0002510985918875396,0.00019866292494464174,0.00022488075841609067,1.2491252218587878e-6,0.0001263767508029706,3.13468905632872e-5,2.15170076354978e-5,2.6431949099392497e-5,8.827250635077485e-5,0.0013423871087252558,0.0005543101503149023,0.0004510261120030213,0.0005026681311589618,3.0,10.0,7.116826657637349,6.537019496208805,6.826923076923077
100,0.00038505611932308824,0.0031392635235585184,0.0011259350376625547,0.0008598525623720555,0.0009928938000173051,0.002019600040524818,0.3151320698236209,0.08424256791212498,0.054259481717835845,0.06925102481498041,6.590370746808785e-5,0.0013838223378848408,0.0002391940257153451,0.00017768868915887795,0.00020844135743711153,3.0790396189771287e-6,9.766247535261482e-5,2.6550395512905245e-5,1.8563789327676657e-5,2.255709242029095e-5,0.00012257572744703253,0.0014050627349627952,0.0004886290929015894,0.00039489165345808557,0.0004417603731798375,4.0,10.0,7.116288104339702,6.5952503571987595,6.855769230769231
200,0.00032008539838082053,0.0020802627447345473,0.0008432752129809611,0.000673169455590155,0.000758222334285558,0.000691165356505963,0.1948715518695779,0.05178285770087799,0.03323810310113829,0.04251048040100814,2.918085318011878e-5,0.0011924402777420422,0.00018177780492466727,0.00011538924899003737,0.00014858352695735233,9.437763370968489e-7,6.430065230349588e-5,1.087080916894918e-5,7.384004288744028e-6,9.127406728846604e-6,3.851102033816173e-5,0.0013842932819806406,0.0002638641668456015,0.000182560720079296,0.00022321244346244876,5.0,12.0,8.02065541995892,7.47934458004108,7.75
300,0.000249052401834829,0.0015975128434580926,0.000722340608734928,0.0005953058715123041,0.0006588232401236161,0.0003549607213271397,0.139374357875804,0.03775712360942049,0.024610625506394354,0.031183874557907422,1.682483018855205e-5,0.0002757568413375264,9.006162382751856e-5,7.435817937266362e-5,8.220990160009109e-5,5.859676211383747e-7,2.0557242299441307e-5,6.952653905340218e-6,5.048045682543269e-6,6.0003497939417436e-6,2.7194416701876083e-5,0.0003556022039574738,0.00014643245667367327,0.0001195932351339578,0.00013301284590381553,5.0,11.0,8.224281479400627,7.756487751368604,7.990384615384615
400,0.00022043932131605748,0.0012793230464081648,0.0006523574864254448,0.0005511516220737762,0.0006017545542496105,0.00021768091029144413,0.10329677894754771,0.02960396856711633,0.019729112913919187,0.02466654074051776,9.250578975149803e-6,0.000680656781283258,9.332695769415485e-5,6.3497919165225e-5,7.841243842968993e-5,5.54027340871541e-7,2.9593758915077438e-5,7.563877913709173e-6,5.0047784261712965e-6,6.284328169940235e-6,2.8304050193151426e-5,0.000799031768612256,0.00015189315102288943,0.00011035405740452514,0.00013112360421370728,5.0,11.0,8.404749642801242,7.883711895660299,8.14423076923077
500,0.00020645033967226764,0.0011455096756301962,0.0006001135445488121,0.0005172730336307698,0.0005586932890897909,0.00015513390398359515,0.07969336556405568,0.02360052266498725,0.0158602549145362,0.019730388789761726,6.96356511952179e-6,0.0005358596170839992,7.187904676643688e-5,5.142936354995662e-5,6.165420515819675e-5,5.945105575545135e-7,2.731479613643071e-5,7.275034330593235e-6,4.622899585007683e-6,5.948966957800459e-6,2.3447882618360032e-5,0.0006605794023555111,0.00013131196902838908,9.768247531078975e-5,0.00011449722216958942,5.0,12.0,8.671147070004439,8.117314468457101,8.39423076923077
600,0.00019916120664571977,0.0011066259737400348,0.0005668496590092334,0.0004945869459335498,0.0005307183024713916,0.00012032442359787076,0.06362801510588452,0.019713329142942923,0.01334959460491418,0.016531461873928552,5.057701683182378e-6,8.67508506091658e-5,5.139211418286273e-5,4.469966837926859e-5,4.804589128106566e-5,1.86602297121752e-7,2.6587295928991616e-5,6.661981027036568e-6,4.240771702484153e-6,5.4513763647603606e-6,1.8583794134843183e-5,0.0002756201397617287,0.00011216781100968439,8.769934713507169e-5,9.993357907237804e-5,5.0,12.0,8.835994651122572,8.260159195031274,8.548076923076923
700,0.00019526889086259223,0.0010699672833709777,0.0005430466406555156,0.000477423741568247,0.0005102351911118813,9.945049171734328e-5,0.05261725816653784,0.016888611599133845,0.011495797714435216,0.014192204656784531,4.0907634651934486e-6,0.00013389201602904206,4.812756738482949e-5,4.011525019505889e-5,4.412140878994419e-5,2.502765083978465e-7,2.4241685671085482e-5,6.271425908439974e-6,4.0049175978176136e-6,5.138171753128794e-6,1.4786367700739176e-5,0.00027259499999709774,0.00010670438557217044,8.33401473187002e-5,9.502226644543532e-5,6.0,13.0,8.941622825409583,8.366069482282724,8.653846153846153
800,0.00019337393996426503,0.0010354695461205583,0.00052439535267736,0.0004631868997874194,0.0004937911262323897,8.640016983541422e-5,0.04408752021033089,0.014654630194775508,0.009975629080971696,0.012315129637873602,3.517574704278931e-6,8.251045077127059e-5,4.106039823507499e-5,3.5104376396311046e-5,3.808238731569302e-5,2.209360008767136e-7,2.267473613864777e-5,5.77287770210023e-6,3.6990433038191043e-6,4.735960502959667e-6,1.2075318962210765e-5,0.00023484683027719523,9.701099827150391e-5,7.624446084304183e-5,8.662772955727287e-5,6.0,12.0,9.116341632916786,8.518273751698597,8.817307692307692
900,0.00019231849393287683,0.0010029542124142432,0.0005089570739501112,0.00045115048307875456,0.0004800537785144329,7.700055568346874e-5,0.04238426019200408,0.012789728383683804,0.008704628248383361,0.010747178316033583,3.3226652575901046e-6,0.0006533543447010513,5.43329793830525e-5,2.976669422710562e-5,4.2049836805079063e-5,1.197904432684995e-7,3.6023873240103366e-5,5.6688852495633966e-6,3.4936283000787745e-6,4.5812567748210856e-6,9.576977197521787e-6,0.0009726045841077218,0.0001076732097609163,6.894602166790927e-5,8.830961571441279e-5,5.0,13.0,9.120298018326546,8.475855827827301,8.798076923076923
1000,0.00019172173709158254,0.0009721820364922787,0.0004964904535670202,0.0004408888020881421,0.00046868962782758115,6.869740157513854e-5,0.04082142037390682,0.011283535421496335,0.007616776443635922,0.009450155932566128,3.4905174224400884e-6,0.00010833165847289413,3.609130463613536e-5,2.962415286607093e-5,3.2857728751103144e-5,1.7754769462125885e-7,1.6789739053494755e-5,4.7470800006381116e-6,3.183758747877656e-6,3.965419374257884e-6,7.716172850639093e-6,0.000173710677953503,8.225204841882046e-5,6.639534120655443e-5,7.432369481268745e-5,5.0,13.0,9.054077656396204,8.426691574373026,8.740384615384615
1100,0.0001913816077122438,0.0009360749159173293,0.000485745993342913,0.00043281341155032083,0.0004592797024466169,5.470919084191585e-5,0.03945737368789656,0.010022245875326859,0.006721850893563797,0.008372048384445328,3.212551411980987e-6,7.78334411176614e-5,3.187423082268334e-5,2.6401750778170695e-5,2.913799080042702e-5,1.4068409093176025e-7,1.5129659608042396e-5,4.016649804622219e-6,2.6658406727063494e-6,3.341245238664284e-6,5.844147675127691e-6,0.00017534199037007084,7.064180876596913e-5,5.6712226089982614e-5,6.367701742797587e-5,6.0,13.0,9.256972800026647,8.627642584588736,8.942307692307692
1200,0.00019118375110519756,0.0008749454356789572,0.00047692703318987775,0.00042576812578888764,0.0004513475794893827,4.558433426577905e-5,0.03823691667842386,0.008978843395732341,0.0059500926070867755,0.007464468001409558,2.899974115829606e-6,0.0004684657991491488,4.0525138785876396e-5,2.2550457050052515e-5,3.1537797917964455e-5,8.597911333815881e-8,2.1551566550407792e-5,3.993280337790703e-6,2.575332568981517e-6,3.28430645338611e-6,4.556545066683855e-6,0.0006365910879702237,7.831780924121801e-5,5.2658261539616166e-5,6.548803539041709e-5,6.0,14.0,9.369166930922558,8.707756146000518,9.038461538461538
1300,0.00019106990279634594,0.0008125286760159688,0.00046837054428150525,0.00041941446264397067,0.00044389250346273796,3.8389861648623573e-5,0.03708464924846379,0.008016148947227054,0.0052002145017522655,0.0066081817244896595,2.731064401560578e-6,0.00012292997034481467,2.9121160643617808e-5,2.224561366635362e-5,2.5683387154985714e-5,1.1442125548179073e-7,1.4556349008672786e-5,3.3801985839699966e-6,2.2462037642651767e-6,2.8132011741175866e-6,3.718947618395825e-6,0.0001819332240305164,6.121575093109847e-5,4.838250766666991e-5,5.4799129298884196e-5,6.0,14.0,9.337180989386733,8.720511318305574,9.028846153846153
1400,0.00019100344305516002,0.0008033337948429378,0.0004625135413310165,0.0004142738168843382,0.00043839367910767735,3.168425215455917e-5,0.035984895328219205,0.007306864437624785,0.004654388314548841,0.005980626376086813,2.6427020390738973e-6,8.540792389469476e-5,2.5388352564717985e-5,2.011659058207167e-5,2.2752471573394827e-5,9.170803278271793e-8,1.0770175476064174e-5,2.927299186204991e-6,1.9857895423000823e-6,2.4565443642525366e-6,3.304034067603289e-6,0.00016397751721150444,5.421684642877903e-5,4.3475514864767844e-5,4.884618064677344e-5,6.0,13.0,9.39026137927848,8.763584774567674,9.076923076923077
1500,0.00019096027278392896,0.0007990286846208268,0.00045802780526147367,0.00041038926038379996,0.0004342085328226368,2.7463222748183584e-5,0.03490620249704646,0.006762138430733197,0.004243545355540807,0.005502841893137002,2.2549861018891825e-6,4.88292973452308e-5,2.2759402782747907e-5,1.8287777641139914e-5,2.052359021194391e-5,8.023374389007361e-8,9.566169199874433e-6,2.5193882170728147e-6,1.7524150310105125e-6,2.1359016240416636e-6,3.051464670296743e-6,0.00012968601993753993,4.797382790938816e-5,3.903195546891179e-5,4.350289168914997e-5,6.0,13.0,9.335356279047401,8.760797567106446,9.048076923076923
1600,0.0001909263998635025,0.0007950135949700162,0.00045368652763696225,0.0004064882909561926,0.00043008740929657743,2.3885963567699262e-5,0.0338733261106005,0.0062379632338501806,0.0038270581883751474,0.005032510711112664,1.980420150428019e-6,5.688759031225769e-5,2.2474357101650884e-5,1.7647514262993425e-5,2.0060935682322155e-5,7.631861993829732e-8,7.634418783371796e-6,2.413634448612313e-6,1.7149755396495483e-6,2.0643049941309305e-6,2.8755107401489794e-6,0.00012577781681784593,4.782784329471407e-5,3.804838718174793e-5,4.2938115238231e-5,5.0,13.0,9.341349221121803,8.735573855801274,9.038461538461538
1700,0.00019089778324610977,0.0007911885938780603,0.0004495593475354434,0.00040268515169022766,0.0004261222496128355,2.0555412484841075e-5,0.032823640869780964,0.005741532821943541,0.0034186157140755824,0.0045800742680095615,1.6991656652260399e-6,9.780342514863816e-5,2.2119436141161902e-5,1.6467246701754748e-5,1.9293341421458325e-5,6.017909336252495e-8,9.233488996485005e-6,2.2889389410089908e-6,1.6315942166556346e-6,1.9602665788323126e-6,2.62680872911219e-6,0.0001345036872194448,4.578093150525316e-5,3.618611844344746e-5,4.098352497435031e-5,6.0,13.0,9.363386544163868,8.732767301989979,9.048076923076923
1800,0.00019087235038420036,0.0007875113731535559,0.0004462714246352245,0.00039991410015126,0.00042309276239324225,1.7791670127145872e-5,0.03187272677909008,0.0053435607758090045,0.003124088393802137,0.004233824584805571,1.5183005150568507e-6,0.00034003518884307137,2.742123883877904e-5,1.4009184485405858e-5,2.071521166209245e-5,4.10463639432993e-8,2.1856952383837e-5,2.3796412929014073e-6,1.449491791964193e-6,1.9145665424328e-6,2.4682840624892472e-6,0.0005538180898591796,5.258292687549878e-5,3.107758767332094e-5,4.183025727440986e-5,6.0,13.0,9.406382221633816,8.824387009135414,9.115384615384615
1900,0.00019084945649253587,0.0007837611778637073,0.0004420761232329663,0.0003961355044644693,0.0004191058138487178,1.5431620755574596e-5,0.030919862750537975,0.004828515425282653,0.002729293778311084,0.0037789046017968684,1.3444077884006492e-6,0.0003195975094727778,2.5029787418935557e-5,1.2656770006806137e-5,1.8843278712870846e-5,4.6259585448012635e-8,6.447044102740435e-6,1.7442863852035253e-6,1.2891133528034218e-6,1.5166998690034735e-6,2.346541650692997e-6,0.0003446277979592975,4.222786613447768e-5,2.850514502169911e-5,3.5366505578088394e-5,6.0,14.0,9.482951657502628,8.882432957881989,9.182692307692308
2000,0.00019082861892499934,0.0007803599472046836,0.00043957478515650397,0.00039389834947673184,0.0004167365673166179,1.34392983634647e-5,0.029985138210205438,0.004520410082883413,0.002496645475796997,0.003508527779340205,1.1945651159330288e-6,4.2243714522621404e-5,1.70037989969483e-5,1.2752016845132667e-5,1.4877907921040485e-5,4.413652291647954e-8,5.160823202168872e-6,1.643973264454511e-6,1.2107875172118851e-6,1.427380390833198e-6,2.2546453200399897e-6,0.00011084890490745238,3.489426747668888e-5,2.743550921222066e-5,3.116488834445477e-5,6.0,14.0,9.57005987721327,8.96840166124827,9.26923076923077
2100,0.00019053759964771292,0.0007771276320908824,0.0004367090888048047,0.0003913592995618492,0.00041403419418332694,1.1756787302287582e-5,0.029077299416302237,0.0041576066090546135,0.0022429967447474843,0.0032003016769010487,1.1709435885131269e-6,0.00023935136792917108,2.3135061943958573e-5,1.2212722239935366e-5,1.767389209194697e-5,3.820477313228039e-8,1.840570097660592e-5,1.829224786765211e-6,1.0603235284244118e-6,1.4447741575948114e-6,2.1402500646150075e-6,0.00039796031848080736,4.3597072788082774e-5,2.5075730193745224e-5,3.4336401490914e-5,5.0,13.0,9.643467600460959,9.010378553385195,9.326923076923077
2200,0.0001878037279589545,0.0007739874498021033,0.00043379812467514434,0.000388818299883265,0.00041130821227920467,1.0336329035680339e-5,0.025287194791509995,0.0037766264412197477,0.0020024051988224456,0.0028895158200210967,1.142858744242331e-6,5.1520890146921316e-5,1.5830644938068356e-5,1.1443539259840094e-5,1.3637092098954224e-5,4.816594094260424e-8,1.0152730752783575e-5,1.4249143280654625e-6,9.63994964992006e-7,1.1944546465287342e-6,2.1529205266433998e-6,0.00020948885129509415,3.2121973220614516e-5,2.2929779857828522e-5,2.7525876539221518e-5,6.0,14.0,9.773974029945457,9.149102893131467,9.461538461538462
2300,0.00018742570316880204,0.000771124234359864,0.000430420162834601,0.00038606877795561913,0.00040824447039511006,9.111970477323091e-6,0.014196080431715878,0.0033057086286970945,0.0017746384850849675,0.002540173556891031,1.1287528945819539e-6,5.829490539642202e-5,1.554999253677648e-5,1.0890809206960034e-5,1.3220400871868258e-5,5.346352053635771e-8,7.072286605115719e-6,1.416806785493585e-6,9.78774586861887e-7,1.197790686177736e-6,1.9765211282464544e-6,0.0001529875521901618,3.1714952758710524e-5,2.2775720834196618e-5,2.724533679645357e-5,7.0,13.0,9.837267167786665,9.258886678367181,9.548076923076923
2400,0.0001872203455306653,0.0007677280042512635,0.00042694701913710987,0.000382910019177149,0.00040492851915712943,8.109225674368993e-6,0.013738954621201914,0.002852786036720398,0.0014713169482554998,0.0021620514924879488,1.1171883334717362e-6,0.0001682941310952217,1.7603727512998795e-5,1.008770795077035e-5,1.3845717731884573e-5,4.214834124849077e-8,1.4767833221591478e-5,1.6810609085566465e-6,9.532795844988792e-7,1.3171702465277629e-6,1.7680071327268562e-6,0.00026821762465066286,3.622321269214518e-5,2.2205515217934026e-5,2.9214363955039604e-5,7.0,13.0,9.814720436144038,9.262202640779039,9.538461538461538
2500,0.00018706771031218086,0.0007650210688121112,0.0004245158308211902,0.00038075904080672767,0.00040263743581395894,7.254565381508747e-6,0.013292659798699756,0.002525369779144543,0.0012761183507482093,0.0019007440649463762,1.095419662120469e-6,0.00047521674285574663,2.734703266794616e-5,7.803182646329725e-6,1.757510765713794e-5,3.563402337187962e-8,1.3682881634199089e-5,1.7088368595758503e-6,9.324284664845218e-7,1.320632663030186e-6,1.6396217436263937e-6,0.0005276420702194851,4.397130049316556e-5,2.055499458957945e-5,3.2263147541372504e-5,7.0,13.0,9.819986842116464,9.256936234806613,9.538461538461538
2600,0.00018694985831335952,0.0007624145317553537,0.00042065089936962056,0.00037727523667578053,0.00039896306802270055,6.503353005421208e-6,0.012612060312455323,0.0019902372938642686,0.0009734393538603972,0.0014818383238623329,1.0777764298781218e-6,4.708140278923841e-5,1.2711199909837122e-5,8.739807054066506e-6,1.0725503481951814e-5,1.6658915906279533e-8,1.1483066654705111e-5,1.361242103672509e-6,8.059886111863723e-7,1.0836153574294406e-6,1.6597969161798639e-6,0.00016550139137461186,2.8428678371027903e-5,1.886332887220553e-5,2.3646003621616716e-5,7.0,13.0,9.874526188946486,9.317781503361207,9.596153846153847
2700,0.00018685711017274684,0.0007600047075387853,0.0004191634227175167,0.0003758818554144084,0.00039752263906596256,5.848568943513e-6,0.012046835339004794,0.0017975389178195669,0.0008374524458048992,0.001317495681812233,1.0145994188476977e-6,4.786020866649394e-5,1.1820698992318303e-5,8.107180241566839e-6,9.96393961694257e-6,3.497933322786295e-8,4.556471974361837e-6,1.1275028950693038e-6,7.593626202881924e-7,9.434327576787481e-7,1.5502967752146878e-6,9.156377928142809e-5,2.4254803224746025e-5,1.7558799295569856e-5,2.090680126015794e-5,7.0,15.0,10.195897867410636,9.592563671050904,9.89423076923077
2800,0.00018678563130105578,0.0007577220520024147,0.00041701117125838097,0.0003739566257527521,0.0003954838985055665,5.276678156125437e-6,0.011233064627667197,0.0014920953699967033,0.0006776007035952842,0.0010848480367959938,9.681078866335698e-7,3.610359098098444e-5,1.0537552991294297e-5,7.413233838810127e-6,8.975393415052212e-6,3.281926148435309e-8,6.903679919851464e-6,1.0429700424047396e-6,6.644676393251531e-7,8.537188408649463e-7,1.6399276567847967e-6,0.00013987052854646866,2.3023059798299202e-5,1.5638942517647877e-5,1.933100115797354e-5,6.0,14.0,10.172048838313774,9.558720392455456,9.865384615384615
2900,0.00018673121100136635,0.0007555306738208416,0.00041598493370989775,0.00037309633474370694,0.00039454063422680234,4.750817886027519e-6,0.010808043760815943,0.0013647867411707376,0.0005887691220613893,0.0009767779316160634,9.035834924677605e-7,2.703268711454523e-5,9.304341585180659e-6,6.549778858642469e-6,7.927060221911564e-6,9.694017894417522e-9,5.049319425242689e-6,9.561255540762213e-7,6.242922213682506e-7,7.90208887722236e-7,1.4176563421676981e-6,0.00010283667029798727,2.105259265245419e-5,1.4466214775606273e-5,1.775940371403023e-5,6.0,15.0,10.076039007493256,9.423960992506744,9.75
3000,0.00018668778139806637,0.0007534667976409836,0.00041519652002506294,0.0003723591351827361,0.0003937778276038995,4.273368786219086e-6,0.010400456429145227,0.001260779541761286,0.0005186391320747732,0.0008897093369180296,8.471869225155048e-7,3.491547927881694e-5,9.011726692988867e-6,6.14183805859811e-6,7.576782375793489e-6,1.0441376974540956e-8,4.092853687028917e-6,9.02622517897639e-7,5.976347951360539e-7,7.501286565168465e-7,1.4169859198972537e-6,8.700973927400221e-5,2.0099384615442426e-5,1.3868851920092288e-5,1.6984118267767357e-5,6.0,15.0,10.20561241676766,9.56361835246311,9.884615384615385
3100,0.00018665396904443972,0.0007514881643159423,0.00041431462475547944,0.00037154490338518,0.0003929297640703297,3.4809749125493405e-6,0.010028937873078,0.0011391154525286066,0.00044672997521499105,0.0007929227138717989,8.065298448425677e-7,0.00019183452222535342,1.4497942442369076e-5,5.1556829318599905e-6,9.826812687114533e-6,1.0332759567294101e-8,6.434596097413278e-6,9.485684460926551e-7,5.600943891261295e-7,7.543314176093923e-7,1.3681892524591739e-6,0.00023100236945141513,2.45316151350649e-5,1.2642158610329664e-5,1.858688687269728e-5,5.0,14.0,10.106430541808225,9.470492535114852,9.788461538461538
3200,0.00018662710703437344,0.0007496298512711999,0.0004133798315148726,0.0003706596799664743,0.00039201975574067345,2.5083927728035412e-6,0.009666617918823788,0.0010148859788827254,0.00036327430697732606,0.0006890801429300258,7.635089944089957e-7,2.5704078257075323e-5,7.591959351806754e-6,5.184178950794911e-6,6.3880691513008325e-6,3.2564562664659494e-8,3.0603654927981606e-6,7.186351598825385e-7,4.975925294020392e-7,6.081138446422889e-7,1.2828561183849486e-6,6.142966357755278e-5,1.6333401892609938e-5,1.1686235668353826e-5,1.4009818780481882e-5,6.0,14.0,10.345358924343532,9.673871844887238,10.009615384615385
3300,0.00018660581778835264,0.0007478841370635965,0.0004129294179311193,0.0003702483324737586,0.00039158887520243896,1.7837935752223795e-6,0.009303098658809425,0.000953054064439312,0.000326696028148358,0.000639875046293835,7.167253290680034e-7,3.410064056912491e-5,7.2532628319953815e-6,4.828405311440655e-6,6.040834071718018e-6,1.1270318557134607e-8,2.5973714190990847e-6,6.63508540088651e-7,4.6674388158041514e-7,5.651262108345331e-7,1.2650523253783378e-6,5.212549802101564e-5,1.5066998662569474e-5,1.0905666155351972e-5,1.2986332408960723e-5,7.0,14.0,10.393654861137907,9.798652831169786,10.096153846153847
3400,0.00018658775398272,0.0007461866075650043,0.00041254531203896243,0.0003699014495059747,0.0003912233807724686,8.548356739783009e-7,0.00896609247384318,0.0008994823119508792,0.00029677170294647423,0.0005981270074486767,6.867311129379016e-7,2.3805077926431807e-5,6.556190802530447e-6,4.421177763578011e-6,5.488684283054229e-6,4.419859637128457e-9,2.219552669843541e-6,5.845258390707355e-7,4.1229622606831705e-7,4.984110325695263e-7,1.1747159116114688e-6,4.452116129608245e-5,1.3549322153237867e-5,9.884928240693657e-6,1.1717125196965762e-5,7.0,14.0,10.429062579374689,9.840168189856081,10.134615384615385
3500,0.00018657089007130333,0.0007445582219976621,0.0004121973511586881,0.0003695892745506759,0.000390893312854682,2.5498963926695863e-7,0.00864691993933156,0.0008501572783673065,0.0002706849995872087,0.0005604211389772576,6.408423534658234e-7,2.37376172171745e-5,6.211281114249378e-6,4.138080507637783e-6,5.1746808109435806e-6,1.2191189830798324e-8,1.882896366763163e-6,5.37576601010057e-7,3.846707361603349e-7,4.6112366858519596e-7,1.157624609627042e-6,3.7760847623996265e-5,1.2559363815476061e-5,9.202880716067206e-6,1.0881122265771634e-5,7.0,14.0,10.457869071953446,9.8882847742004,10.173076923076923
3600,0.0001865590513532043,0.000743051275115608,0.00041153321225342665,0.00036898369157798376,0.0003902584519157052,1.3684815737500689e-8,0.00833026278146538,0.000752898722570605,0.00022296533220218578,0.0004879320273863954,6.15544145853332e-7,2.356673291334476e-5,6.027844328840625e-6,3.925131345484169e-6,4.976487837162397e-6,2.0141800509855702e-8,2.018875094482287e-6,5.008930739134409e-7,3.5142401265895913e-7,4.261585432862e-7,1.1234253455432203e-6,4.66154558231599e-5,1.1855720500684972e-5,8.529881920732892e-6,1.0192801210708932e-5,7.0,13.0,10.455331787552902,9.852360520139404,10.153846153846153
3700,0.0001865495383431871,0.0007416151099522469,0.00041091726683663716,0.0003684172593287607,0.0003896672630826989,3.1414334460004418e-9,0.008022083580330604,0.0006628245639932227,0.00017803591406758467,0.00042043023903040366,5.820981386230571e-7,5.8339857962307615e-5,6.453369977275333e-6,3.665903183430447e-6,5.05963658035289e-6,2.5957278180788814e-8,1.3183332620857904e-6,4.528413770784057e-7,3.242956504017151e-7,3.885685137400604e-7,1.0292575952316784e-6,6.17779698715781e-5,1.144003824591592e-5,7.94162423034132e-6,9.69083123812862e-6,7.0,14.0,10.545119491759081,9.974111277471689,10.259615384615385
3800,0.00018654093426716042,0.0007402809182340493,0.00041064768436289154,0.0003681729783689264,0.00038941033136590897,1.0520046596104536e-8,0.007737929480865765,0.0006242253344327014,0.00015792745644298918,0.0003910763954378453,5.537047130222979e-7,2.3183567087409215e-5,5.3848904021176855e-6,3.4739689063329455e-6,4.4294296542253155e-6,1.9511307774359844e-8,1.2709020799292189e-6,4.177637463770434e-7,2.965233951269683e-7,3.5714357075200587e-7,8.405157965769769e-7,3.440282868608001e-5,1.0043471349239215e-5,7.244183613631203e-6,8.643827481435208e-6,7.0,14.0,10.659463429130877,10.090536570869123,10.375
3900,0.0001865356684424759,0.0007389607612291989,0.000410408369196614,0.0003679578192375387,0.00038918309421707634,1.7350274393273325e-9,0.007450493063932341,0.0005894657076567244,0.00014075599772289004,0.0003651108526898072,5.250032678355294e-7,5.957364356036212e-5,6.057345171682852e-6,3.2752347832763687e-6,4.6662899774796105e-6,8.166916144932233e-9,1.307243045702868e-6,3.8118989581117013e-7,2.692091117024169e-7,3.251995037567935e-7,7.989820892662513e-7,6.505822591550187e-5,1.0041768143833804e-5,6.71410885548179e-6,8.377938499657797e-6,7.0,14.0,10.695110563541167,10.11258174415114,10.403846153846153
4000,0.00018653085125323583,0.0007377312518555253,0.00040997545300844486,0.00036757137964547063,0.00038877341632695774,5.270929770671191e-9,0.007174059121077429,0.0005133602316060371,0.00012334532533452258,0.0003183527784702799,4.995085236014774e-7,0.0002376130986321789,1.0887452913421275e-5,1.735983820441423e-6,6.311718366931349e-6,2.0839074697995968e-8,1.0806545142548712e-5,6.284116013857361e-7,2.068086537024145e-7,4.176101275440753e-7,7.390011913116429e-7,0.0003212048439995307,1.678305293498057e-5,4.471964584954612e-6,1.062750875996759e-5,7.0,15.0,10.729039784456317,10.09788329246676,10.413461538461538
4100,0.00018652633151156555,0.0007366132778077515,0.000409316314136356,0.0003669480880726622,0.0003881322011045091,6.23237592388019e-9,0.006915160856361697,0.0004055102844099242,8.493305696222563e-5,0.00024522167068607493,4.876233198250739e-7,2.611980892333927e-5,4.914507109855642e-6,2.9974547851974564e-6,3.955980947526549e-6,1.4273248945885831e-8,5.186580889497257e-6,4.6877189469125625e-7,2.31830534141879e-7,3.5030121441656764e-7,6.588021546177764e-7,7.655568845824933e-5,1.0130633184615301e-5,5.90697312470455e-6,8.018803154659925e-6,7.0,14.0,10.679374176476971,10.089856592753799,10.384615384615385
4200,0.00018652473253722302,0.000735499683454859,0.00040903188315526384,0.00036667935626613694,0.0003878556197107004,2.93816927085245e-9,0.00666232014856459,0.0003652119626604808,6.207283395300733e-5,0.00021364239830674406,4.63748793222106e-7,2.5817310260078734e-5,4.9210350345958985e-6,2.9927780610737477e-6,3.956906547834823e-6,1.2227494125110887e-8,4.073237733151251e-6,4.156962834690519e-7,2.2414258857789136e-7,3.1991943602347164e-7,6.405294688379744e-7,6.039544354372789e-5,9.275441335618848e-6,5.787268118059666e-6,7.531354726839257e-6,7.0,14.0,10.858881045963905,10.275734338651478,10.567307692307692
4300,0.0001865229603681545,0.0007343776331678461,0.00040864367548837626,0.0003663136412536454,0.00038747865837101083,3.887888173052488e-9,0.006419436349089886,0.0003013695924339652,3.990028250939399e-5,0.00017063493747167957,4.3952403040949455e-7,6.223395534362575e-5,5.588878201763092e-6,2.7555087023063474e-6,4.17219345203472e-6,1.1866545978364757e-8,1.3867445008145684e-6,3.1335444566854713e-7,2.0915256486250856e-7,2.6125350526552783e-7,5.99626821634763e-7,6.813434759303257e-5,8.66019398226632e-6,5.317334564289063e-6,6.988764273277692e-6,7.0,14.0,10.757104799593687,10.204433661944773,10.48076923076923
4400,0.00018652132689873127,0.0007333598779724415,0.0004083517677901268,0.00036603278379868884,0.00038719227579440783,3.2272566143696174e-9,0.0061782078961160345,0.0002590364601919393,1.6861059136444832e-5,0.00013794875966419205,4.222613115635078e-7,2.0568434754037543e-5,4.176076855588409e-6,2.5952814294422844e-6,3.385679142515347e-6,1.3890319534859244e-8,2.6921672629594044e-6,3.1838042910478834e-7,1.8761935864375233e-7,2.5299989387427034e-7,5.770850318559905e-7,5.5963666591727264e-5,7.892141243471454e-6,4.867663999197609e-6,6.379902621334532e-6,7.0,14.0,10.700110350812702,10.107581956879605,10.403846153846153
4500,0.0001865198830143673,0.0007324064665581101,0.00040820374848567664,0.0003658960613965365,0.0003870499049411066,2.8394531510310793e-9,0.005951980239574582,0.00023757261327709775,5.782937335432287e-6,0.00012167777530626502,3.93471172380421e-7,2.0214331411584448e-5,3.935264529429243e-6,2.4467963932083065e-6,3.191030461318775e-6,8.247777695260057e-9,1.1639270067037875e-6,2.554950919026489e-7,1.7076940460636478e-7,2.1313224825450683e-7,5.526515146149592e-7,2.85991498333975e-5,6.690537438455837e-6,4.504120005853714e-6,5.597328722154775e-6,7.0,14.0,10.808932557245612,10.210298211985158,10.509615384615385
4600,0.0001865185480817676,0.0007314443641164041,0.0004080545529115215,0.0003657601883750117,0.0003869073706432666,3.6340035774954426e-9,0.005557664749045344,0.00021322681216439981,-2.4504366819225746e-6,0.00010538818774123861,3.448597043939844e-7,2.224469915158404e-5,3.7870105012610435e-6,2.3183866110489762e-6,3.05269855615501e-6,2.9631996248151534e-9,1.678024833358318e-6,2.5665962623442573e-7,1.6173256291029208e-7,2.0919609457235892e-7,5.303616685238356e-7,4.026330310458108e-5,6.483787686514498e-6,4.2078430569247915e-6,5.345815371719645e-6,7.0,15.0,10.772867756158206,10.169439936149487,10.471153846153847
4700,0.00018651732353407895,0.000730557798668267,0.00040757268820426314,0.00036531660721306734,0.00038644464770866524,2.1531724282090096e-12,0.0013416962484409393,8.448967717644988e-5,2.0689709762385154e-5,5.258969346941752e-5,3.095248258430921e-7,4.264605357503257e-5,4.804115760368781e-6,2.3081150988564226e-6,3.556115429612602e-6,9.241884860073786e-9,4.852071532458694e-6,3.336818495193302e-7,1.3277216496085803e-7,2.332270072400941e-7,5.383786477442165e-7,0.00010599870352019864,8.422976519787675e-6,3.784880126809505e-6,6.10392832329859e-6,7.0,15.0,10.757062861941257,10.166014061135666,10.461538461538462
4800,0.0001865161728411658,0.0007297134026776592,0.0004073820889147377,0.00036513325403222447,0.0003862576714734811,1.3647278027550754e-9,0.0006211594790239978,4.82295514583287e-5,1.424381362902053e-5,3.123668254367461e-5,3.326680171853065e-7,1.9256586145764287e-5,3.5152458419687253e-6,2.152278139882934e-6,2.8337619909258297e-6,1.7061252607362126e-10,1.445464227060493e-6,2.1261643473072414e-7,1.3335679860371834e-7,1.7298661666722124e-7,4.553786274782555e-7,3.473561346333006e-5,5.616447118881786e-6,3.656188403847991e-6,4.636317761364889e-6,7.0,15.0,10.902571781368453,10.328197449400777,10.615384615384615
4900,0.000186515140449862,0.0007286441856803016,0.00040721258182567483,0.0003649711402416266,0.0003860918610336507,0.0,0.00019445983425663997,1.8126125371976993e-5,6.461890352433088e-6,1.229400786220504e-5,3.1220163131744867e-7,1.7505343629915273e-5,3.4336957956863575e-6,2.120800676243352e-6,2.777248235964855e-6,1.260671581564589e-8,3.3407403983938736e-6,2.619164995763739e-7,1.194275093607398e-7,1.9067200446855686e-7,4.767369534999706e-7,6.760156124054935e-5,6.432889256920997e-6,3.4091189074533407e-6,4.921004082187169e-6,7.0,15.0,10.842559101456734,10.234363975466342,10.538461538461538
5000,0.0001865138487969027,0.0007277058412019252,0.00040710125517502054,0.0003648674757580771,0.0003859843654665488,0.0,2.973086586520208e-9,8.52836789699293e-11,-2.810893692146375e-11,2.858737102423277e-11,2.941695864165043e-7,1.6406032662225194e-5,3.213180244467784e-6,1.9640893836578326e-6,2.5886348140628083e-6,5.427861268101307e-9,2.9058271855846433e-6,2.447408970282149e-7,1.1111018306627811e-7,1.7792554004724652e-7,5.220479828859551e-7,5.84645820753716e-5,6.048290576533397e-6,3.2252771102149876e-6,4.636783843374192e-6,7.0,15.0,10.872419467232497,10.262195917382886,10.567307692307692


==> aux_radon_sliding_fb_stats.json <==
{
  "cpu_time": 25582.734636,
  "elapsed": 25720.977618042
}
